A Perspective on Neural Capacity Estimation: Viability and Reliability

Recently, several methods have been proposed for estimating the mutual information from sample data using deep neural networks. These estimators ar referred to as neural mutual information estimation (NMIE)s. NMIEs differ from other approaches as they are data-driven estimators. As such, they have the potential to perform well on a large class of capacity problems. In order to test the performance across various NMIEs, it is desirable to establish a benchmark encompassing the different challenges of capacity estimation. This is the objective of this paper. In particular, we consider three scenarios for benchmarking:i the classic AWGN channel, ii channels continuous inputs optical intensity and peak-power constrained AWGN channel iii channels with a discrete output, i.e., Poisson channel. We also consider the extension to the multi-terminal case with iv the AWGN and optical MAC models. We argue that benchmarking a certain NMIE across these four scenarios provides a substantive test of performance. In this paper we study the performance of mutual information neural estimator (MINE), smoothed mutual information lower-bound estimator (SMILE), and directed information neural estimator (DINE). and provide insights on the performance of other methods as well. To summarize our benchmarking results, MINE provides the most reliable performance.

==> Data/add.txt <==
SNR        estim
2          .4269    
5          .579     
10         .8904   
15         1.277 
20         1.72

==> Data/add1.txt <==
SNR        upper
2          .474
5          .62
10         .927
15         1.31
20         1.76

==> Data/add2.txt <==
SNR      lower
2        .41
5        .6
10       .91
15       1.25
20       1.7


==> Data/cap-awgn-peak=10,avg=20db.txt <==
estimed=1.71
upperbound by mcklips=1.76

==> Data/cap-awgn-peak=15,avg=30db.txt <==

estim=2.65
uppermcklepis=2.79

==> Data/cap-awgn-peak=2,avg=4db.txt <==
estim=.5399
uppermck=.56

==> Data/cap-awgn-peak=5,avg=10db.txt <==
estim=.9024
uppermckellips=.927

==> Data/data-awgn-peak=1,avg=2db.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
-1.233746886253356934e+00,6.260000000000000000e+02
-1.208568453788757324e+00,4.512000000000000000e+03
-1.183389902114868164e+00,7.000000000000000000e+00
-1.158211350440979004e+00,6.000000000000000000e+00
-1.133032917976379395e+00,7.000000000000000000e+00
-1.107854366302490234e+00,4.000000000000000000e+00
-1.082675933837890625e+00,2.000000000000000000e+00
-1.057497382164001465e+00,4.000000000000000000e+00
-1.032318830490112305e+00,1.000000000000000000e+00
-1.007140398025512695e+00,1.000000000000000000e+00
-9.819618463516235352e-01,1.000000000000000000e+00
-9.567833542823791504e-01,1.000000000000000000e+00
-9.316048026084899902e-01,0.000000000000000000e+00
-9.064263105392456055e-01,2.000000000000000000e+00
-8.812478184700012207e-01,1.000000000000000000e+00
-8.560693264007568359e-01,2.000000000000000000e+00
-8.308907747268676758e-01,0.000000000000000000e+00
-8.057122826576232910e-01,0.000000000000000000e+00
-7.805337905883789062e-01,1.000000000000000000e+00
-7.553552389144897461e-01,1.000000000000000000e+00
-7.301767468452453613e-01,0.000000000000000000e+00
-7.049982547760009766e-01,2.000000000000000000e+00
-6.798197627067565918e-01,0.000000000000000000e+00
-6.546412110328674316e-01,1.000000000000000000e+00
-6.294627189636230469e-01,0.000000000000000000e+00
-6.042842268943786621e-01,1.000000000000000000e+00
-5.791056752204895020e-01,0.000000000000000000e+00
-5.539271831512451172e-01,0.000000000000000000e+00
-5.287486910820007324e-01,0.000000000000000000e+00
-5.035701990127563477e-01,0.000000000000000000e+00
-4.783916771411895752e-01,0.000000000000000000e+00
-4.532131552696228027e-01,0.000000000000000000e+00
-4.280346632003784180e-01,0.000000000000000000e+00
-4.028561413288116455e-01,0.000000000000000000e+00
-3.776776194572448730e-01,2.000000000000000000e+00
-3.524991273880004883e-01,0.000000000000000000e+00
-3.273206055164337158e-01,2.000000000000000000e+00
-3.021421134471893311e-01,0.000000000000000000e+00
-2.769635915756225586e-01,0.000000000000000000e+00
-2.517850995063781738e-01,0.000000000000000000e+00
-2.266065776348114014e-01,0.000000000000000000e+00
-2.014280706644058228e-01,1.000000000000000000e+00
-1.762495636940002441e-01,0.000000000000000000e+00
-1.510710567235946655e-01,0.000000000000000000e+00
-1.258925497531890869e-01,1.000000000000000000e+00
-1.007140353322029114e-01,0.000000000000000000e+00
-7.553552836179733276e-02,1.000000000000000000e+00
-5.035701766610145569e-02,0.000000000000000000e+00
-2.517850883305072784e-02,0.000000000000000000e+00
0.000000000000000000e+00,1.000000000000000000e+00
2.517850883305072784e-02,0.000000000000000000e+00
5.035701766610145569e-02,1.000000000000000000e+00
7.553552836179733276e-02,0.000000000000000000e+00
1.007140353322029114e-01,0.000000000000000000e+00
1.258925497531890869e-01,1.000000000000000000e+00
1.510710567235946655e-01,0.000000000000000000e+00
1.762495636940002441e-01,0.000000000000000000e+00
2.014280706644058228e-01,1.000000000000000000e+00
2.266065776348114014e-01,0.000000000000000000e+00
2.517850995063781738e-01,0.000000000000000000e+00
2.769635915756225586e-01,0.000000000000000000e+00
3.021421134471893311e-01,0.000000000000000000e+00
3.273206055164337158e-01,0.000000000000000000e+00
3.524991273880004883e-01,0.000000000000000000e+00
3.776776194572448730e-01,0.000000000000000000e+00
4.028561413288116455e-01,0.000000000000000000e+00
4.280346632003784180e-01,0.000000000000000000e+00
4.532131552696228027e-01,0.000000000000000000e+00
4.783916771411895752e-01,0.000000000000000000e+00
5.035701990127563477e-01,0.000000000000000000e+00
5.287486910820007324e-01,0.000000000000000000e+00
5.539271831512451172e-01,1.000000000000000000e+00
5.791056752204895020e-01,1.000000000000000000e+00
6.042842268943786621e-01,0.000000000000000000e+00
6.294627189636230469e-01,0.000000000000000000e+00
6.546412110328674316e-01,0.000000000000000000e+00
6.798197627067565918e-01,0.000000000000000000e+00
7.049982547760009766e-01,1.000000000000000000e+00
7.301767468452453613e-01,0.000000000000000000e+00
7.553552389144897461e-01,0.000000000000000000e+00
7.805337905883789062e-01,1.000000000000000000e+00
8.057122826576232910e-01,0.000000000000000000e+00
8.308907747268676758e-01,0.000000000000000000e+00
8.560693264007568359e-01,0.000000000000000000e+00
8.812478184700012207e-01,0.000000000000000000e+00
9.064263105392456055e-01,2.000000000000000000e+00
9.316048026084899902e-01,0.000000000000000000e+00
9.567833542823791504e-01,0.000000000000000000e+00
9.819618463516235352e-01,1.000000000000000000e+00
1.007140398025512695e+00,2.000000000000000000e+00
1.032318830490112305e+00,1.000000000000000000e+00
1.057497382164001465e+00,0.000000000000000000e+00
1.082675933837890625e+00,1.000000000000000000e+00
1.107854366302490234e+00,0.000000000000000000e+00
1.133032917976379395e+00,3.000000000000000000e+00
1.158211350440979004e+00,2.000000000000000000e+00
1.183389902114868164e+00,3.000000000000000000e+00
1.208568453788757324e+00,6.000000000000000000e+00
1.233746886253356934e+00,3.000000000000000000e+00
1.258925437927246094e+00,4.778000000000000000e+03
1.273746886253356934e+00,0.000000000000000000e+00
1.293746886253356934e+00,0.000000000000000000e+00

==> Data/data-awgn-peak=10,avg=20db.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
-9.800000190734863281e+00,1.607000000000000000e+03
-9.600000381469726562e+00,3.700000000000000000e+01
-9.399999618530273438e+00,3.300000000000000000e+01
-9.199999809265136719e+00,3.100000000000000000e+01
-9.000000000000000000e+00,3.300000000000000000e+01
-8.800000190734863281e+00,4.600000000000000000e+01
-8.600000381469726562e+00,3.700000000000000000e+01
-8.399999618530273438e+00,2.500000000000000000e+01
-8.199999809265136719e+00,5.300000000000000000e+01
-8.000000000000000000e+00,4.600000000000000000e+01
-7.800000190734863281e+00,6.400000000000000000e+01
-7.599999904632568359e+00,5.900000000000000000e+01
-7.400000095367431641e+00,6.400000000000000000e+01
-7.199999809265136719e+00,6.900000000000000000e+01
-7.000000000000000000e+00,7.700000000000000000e+01
-6.800000190734863281e+00,6.700000000000000000e+01
-6.599999904632568359e+00,5.900000000000000000e+01
-6.400000095367431641e+00,7.300000000000000000e+01
-6.199999809265136719e+00,7.200000000000000000e+01
-6.000000000000000000e+00,8.500000000000000000e+01
-5.800000190734863281e+00,7.000000000000000000e+01
-5.599999904632568359e+00,7.100000000000000000e+01
-5.400000095367431641e+00,8.000000000000000000e+01
-5.199999809265136719e+00,6.600000000000000000e+01
-5.000000000000000000e+00,8.600000000000000000e+01
-4.800000190734863281e+00,7.700000000000000000e+01
-4.599999904632568359e+00,7.100000000000000000e+01
-4.400000095367431641e+00,5.800000000000000000e+01
-4.199999809265136719e+00,7.500000000000000000e+01
-4.000000000000000000e+00,9.000000000000000000e+01
-3.799999952316284180e+00,7.000000000000000000e+01
-3.599999904632568359e+00,8.300000000000000000e+01
-3.400000095367431641e+00,1.090000000000000000e+02
-3.200000047683715820e+00,6.900000000000000000e+01
-3.000000000000000000e+00,8.600000000000000000e+01
-2.799999952316284180e+00,8.500000000000000000e+01
-2.599999904632568359e+00,7.500000000000000000e+01
-2.400000095367431641e+00,8.800000000000000000e+01
-2.200000047683715820e+00,8.300000000000000000e+01
-2.000000000000000000e+00,9.700000000000000000e+01
-1.799999952316284180e+00,6.000000000000000000e+01
-1.600000023841857910e+00,8.500000000000000000e+01
-1.399999976158142090e+00,7.500000000000000000e+01
-1.200000047683715820e+00,7.400000000000000000e+01
-1.000000000000000000e+00,8.400000000000000000e+01
-8.000000119209289551e-01,7.300000000000000000e+01
-6.000000238418579102e-01,9.600000000000000000e+01
-4.000000059604644775e-01,1.040000000000000000e+02
-2.000000029802322388e-01,4.500000000000000000e+01
0.000000000000000000e+00,2.400000000000000000e+01
2.000000029802322388e-01,3.000000000000000000e+01
4.000000059604644775e-01,7.200000000000000000e+01
6.000000238418579102e-01,1.110000000000000000e+02
8.000000119209289551e-01,1.170000000000000000e+02
1.000000000000000000e+00,1.010000000000000000e+02
1.200000047683715820e+00,1.000000000000000000e+02
1.399999976158142090e+00,9.200000000000000000e+01
1.600000023841857910e+00,1.080000000000000000e+02
1.799999952316284180e+00,1.140000000000000000e+02
2.000000000000000000e+00,1.120000000000000000e+02
2.200000047683715820e+00,1.090000000000000000e+02
2.400000095367431641e+00,1.130000000000000000e+02
2.599999904632568359e+00,1.040000000000000000e+02
2.799999952316284180e+00,8.600000000000000000e+01
3.000000000000000000e+00,9.400000000000000000e+01
3.200000047683715820e+00,9.000000000000000000e+01
3.400000095367431641e+00,9.600000000000000000e+01
3.599999904632568359e+00,9.900000000000000000e+01
3.799999952316284180e+00,9.200000000000000000e+01
4.000000000000000000e+00,9.000000000000000000e+01
4.199999809265136719e+00,9.400000000000000000e+01
4.400000095367431641e+00,9.900000000000000000e+01
4.599999904632568359e+00,8.300000000000000000e+01
4.800000190734863281e+00,9.000000000000000000e+01
5.000000000000000000e+00,1.030000000000000000e+02
5.199999809265136719e+00,8.500000000000000000e+01
5.400000095367431641e+00,6.900000000000000000e+01
5.599999904632568359e+00,1.080000000000000000e+02
5.800000190734863281e+00,7.200000000000000000e+01
6.000000000000000000e+00,7.700000000000000000e+01
6.199999809265136719e+00,8.900000000000000000e+01
6.400000095367431641e+00,7.100000000000000000e+01
6.599999904632568359e+00,7.700000000000000000e+01
6.800000190734863281e+00,7.600000000000000000e+01
7.000000000000000000e+00,6.100000000000000000e+01
7.199999809265136719e+00,7.400000000000000000e+01
7.400000095367431641e+00,4.500000000000000000e+01
7.599999904632568359e+00,4.900000000000000000e+01
7.800000190734863281e+00,4.500000000000000000e+01
8.000000000000000000e+00,5.200000000000000000e+01
8.199999809265136719e+00,4.600000000000000000e+01
8.399999618530273438e+00,4.700000000000000000e+01
8.600000381469726562e+00,4.600000000000000000e+01
8.800000190734863281e+00,4.100000000000000000e+01
9.000000000000000000e+00,4.200000000000000000e+01
9.199999809265136719e+00,4.000000000000000000e+01
9.399999618530273438e+00,4.100000000000000000e+01
9.600000381469726562e+00,3.600000000000000000e+01
9.800000190734863281e+00,4.500000000000000000e+01
1.000000000000000000e+01,1.221000000000000000e+03
1.0200000381469726562e+01,3.600000000000000000e+01
1.040000381469726563e+01,0.000000000000000000e+00




==> Data/data-awgn-peak=2,avg=4db.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
-1.553195357322692871e+00,2.716000000000000000e+03
-1.521497488021850586e+00,1.304000000000000000e+03
-1.489799618721008301e+00,8.610000000000000000e+02
-1.458101749420166016e+00,1.710000000000000000e+02
-1.426403880119323730e+00,3.000000000000000000e+00
-1.394706010818481445e+00,1.000000000000000000e+00
-1.363008141517639160e+00,1.000000000000000000e+00
-1.331310272216796875e+00,0.000000000000000000e+00
-1.299612402915954590e+00,0.000000000000000000e+00
-1.267914533615112305e+00,1.000000000000000000e+00
-1.236216664314270020e+00,0.000000000000000000e+00
-1.204518795013427734e+00,0.000000000000000000e+00
-1.172821044921875000e+00,0.000000000000000000e+00
-1.141123175621032715e+00,0.000000000000000000e+00
-1.109425306320190430e+00,0.000000000000000000e+00
-1.077727437019348145e+00,2.000000000000000000e+00
-1.046029567718505859e+00,0.000000000000000000e+00
-1.014331698417663574e+00,0.000000000000000000e+00
-9.826338291168212891e-01,0.000000000000000000e+00
-9.509359598159790039e-01,0.000000000000000000e+00
-9.192380905151367188e-01,0.000000000000000000e+00
-8.875402212142944336e-01,0.000000000000000000e+00
-8.558423519134521484e-01,0.000000000000000000e+00
-8.241444826126098633e-01,1.000000000000000000e+00
-7.924466133117675781e-01,0.000000000000000000e+00
-7.607487440109252930e-01,0.000000000000000000e+00
-7.290508747100830078e-01,0.000000000000000000e+00
-6.973530054092407227e-01,0.000000000000000000e+00
-6.656551361083984375e-01,0.000000000000000000e+00
-6.339572668075561523e-01,0.000000000000000000e+00
-6.022593975067138672e-01,0.000000000000000000e+00
-5.705615878105163574e-01,0.000000000000000000e+00
-5.388637185096740723e-01,0.000000000000000000e+00
-5.071658492088317871e-01,0.000000000000000000e+00
-4.754679799079895020e-01,0.000000000000000000e+00
-4.437701106071472168e-01,0.000000000000000000e+00
-4.120722413063049316e-01,0.000000000000000000e+00
-3.803743720054626465e-01,0.000000000000000000e+00
-3.486765027046203613e-01,0.000000000000000000e+00
-3.169786334037780762e-01,0.000000000000000000e+00
-2.852807939052581787e-01,2.000000000000000000e+00
-2.535829246044158936e-01,0.000000000000000000e+00
-2.218850553035736084e-01,0.000000000000000000e+00
-1.901871860027313232e-01,0.000000000000000000e+00
-1.584893167018890381e-01,1.000000000000000000e+00
-1.267914623022079468e-01,1.000000000000000000e+00
-9.509359300136566162e-02,0.000000000000000000e+00
-6.339573115110397339e-02,0.000000000000000000e+00
-3.169786557555198669e-02,0.000000000000000000e+00
2.220446049250313081e-16,1.000000000000000000e+00
3.169786557555198669e-02,0.000000000000000000e+00
6.339573115110397339e-02,0.000000000000000000e+00
9.509359300136566162e-02,0.000000000000000000e+00
1.267914623022079468e-01,0.000000000000000000e+00
1.584893167018890381e-01,0.000000000000000000e+00
1.901871860027313232e-01,1.000000000000000000e+00
2.218850553035736084e-01,0.000000000000000000e+00
2.535829246044158936e-01,1.000000000000000000e+00
2.852807939052581787e-01,0.000000000000000000e+00
3.169786334037780762e-01,1.000000000000000000e+00
3.486765027046203613e-01,0.000000000000000000e+00
3.803743720054626465e-01,1.000000000000000000e+00
4.120722413063049316e-01,0.000000000000000000e+00
4.437701106071472168e-01,0.000000000000000000e+00
4.754679799079895020e-01,1.000000000000000000e+00
5.071658492088317871e-01,0.000000000000000000e+00
5.388637185096740723e-01,0.000000000000000000e+00
5.705615878105163574e-01,1.000000000000000000e+00
6.022593975067138672e-01,0.000000000000000000e+00
6.339572668075561523e-01,1.000000000000000000e+00
6.656551361083984375e-01,1.000000000000000000e+00
6.973530054092407227e-01,1.000000000000000000e+00
7.290508747100830078e-01,0.000000000000000000e+00
7.607487440109252930e-01,0.000000000000000000e+00
7.924466133117675781e-01,1.000000000000000000e+00
8.241444826126098633e-01,1.000000000000000000e+00
8.558423519134521484e-01,0.000000000000000000e+00
8.875402212142944336e-01,0.000000000000000000e+00
9.192380905151367188e-01,0.000000000000000000e+00
9.509359598159790039e-01,0.000000000000000000e+00
9.826338291168212891e-01,0.000000000000000000e+00
1.014331698417663574e+00,0.000000000000000000e+00
1.046029567718505859e+00,0.000000000000000000e+00
1.077727437019348145e+00,0.000000000000000000e+00
1.109425306320190430e+00,0.000000000000000000e+00
1.141123175621032715e+00,0.000000000000000000e+00
1.172821044921875000e+00,0.000000000000000000e+00
1.204518795013427734e+00,0.000000000000000000e+00
1.236216664314270020e+00,0.000000000000000000e+00
1.267914533615112305e+00,1.000000000000000000e+00
1.299612402915954590e+00,0.000000000000000000e+00
1.331310272216796875e+00,0.000000000000000000e+00
1.363008141517639160e+00,0.000000000000000000e+00
1.394706010818481445e+00,0.000000000000000000e+00
1.426403880119323730e+00,2.000000000000000000e+00
1.458101749420166016e+00,1.000000000000000000e+00
1.489799618721008301e+00,1.000000000000000000e+00
1.521497488021850586e+00,9.000000000000000000e+00
1.553195357322692871e+00,1.600000000000000000e+01
1.584893226623535156e+00,4.893000000000000000e+03
1.613746886253356934e+00,0.000000000000000000e+00
1.643746886253356934e+00,0.000000000000000000e+00

==> Data/data-awgn-peak=5,avg=10db.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
-3.099032163619995117e+00,3.257000000000000000e+03
-3.035786628723144531e+00,6.000000000000000000e+00
-2.972541093826293945e+00,7.000000000000000000e+00
-2.909295558929443359e+00,7.000000000000000000e+00
-2.846050024032592773e+00,6.000000000000000000e+00
-2.782804489135742188e+00,1.000000000000000000e+01
-2.719558715820312500e+00,1.000000000000000000e+01
-2.656313180923461914e+00,4.000000000000000000e+00
-2.593067646026611328e+00,6.000000000000000000e+00
-2.529822111129760742e+00,1.100000000000000000e+01
-2.466576576232910156e+00,6.000000000000000000e+00
-2.403331041336059570e+00,8.000000000000000000e+00
-2.340085506439208984e+00,1.200000000000000000e+01
-2.276839971542358398e+00,9.000000000000000000e+00
-2.213594436645507812e+00,7.000000000000000000e+00
-2.150348901748657227e+00,7.000000000000000000e+00
-2.087103366851806641e+00,9.000000000000000000e+00
-2.023857831954956055e+00,7.000000000000000000e+00
-1.960612177848815918e+00,8.000000000000000000e+00
-1.897366642951965332e+00,1.000000000000000000e+01
-1.834121108055114746e+00,9.000000000000000000e+00
-1.770875453948974609e+00,9.000000000000000000e+00
-1.707629919052124023e+00,1.000000000000000000e+01
-1.644384384155273438e+00,1.200000000000000000e+01
-1.581138849258422852e+00,1.300000000000000000e+01
-1.517893314361572266e+00,8.000000000000000000e+00
-1.454647779464721680e+00,1.400000000000000000e+01
-1.391402244567871094e+00,9.000000000000000000e+00
-1.328156590461730957e+00,1.400000000000000000e+01
-1.264911055564880371e+00,9.000000000000000000e+00
-1.201665520668029785e+00,1.000000000000000000e+01
-1.138419985771179199e+00,1.000000000000000000e+01
-1.075174450874328613e+00,1.800000000000000000e+01
-1.011928915977478027e+00,1.700000000000000000e+01
-9.486833214759826660e-01,1.800000000000000000e+01
-8.854377269744873047e-01,2.900000000000000000e+01
-8.221921920776367188e-01,2.100000000000000000e+01
-7.589466571807861328e-01,2.500000000000000000e+01
-6.957011222839355469e-01,2.000000000000000000e+01
-6.324555277824401855e-01,2.800000000000000000e+01
-5.692099928855895996e-01,3.000000000000000000e+01
-5.059644579887390137e-01,2.600000000000000000e+01
-4.427188634872436523e-01,2.900000000000000000e+01
-3.794733285903930664e-01,2.800000000000000000e+01
-3.162277638912200928e-01,2.300000000000000000e+01
-2.529822289943695068e-01,3.700000000000000000e+01
-1.897366642951965332e-01,2.900000000000000000e+01
-1.264911144971847534e-01,3.500000000000000000e+01
-6.324555724859237671e-02,4.520000000000000000e+02
0.000000000000000000e+00,2.360000000000000000e+02
6.324555724859237671e-02,2.560000000000000000e+02
1.264911144971847534e-01,2.940000000000000000e+02
1.897366642951965332e-01,2.780000000000000000e+02
2.529822289943695068e-01,4.350000000000000000e+02
3.162277638912200928e-01,3.900000000000000000e+01
3.794733285903930664e-01,3.000000000000000000e+01
4.427188634872436523e-01,2.600000000000000000e+01
5.059644579887390137e-01,2.000000000000000000e+01
5.692099928855895996e-01,2.500000000000000000e+01
6.324555277824401855e-01,1.800000000000000000e+01
6.957011222839355469e-01,1.200000000000000000e+01
7.589466571807861328e-01,1.200000000000000000e+01
8.221921920776367188e-01,1.100000000000000000e+01
8.854377269744873047e-01,7.000000000000000000e+00
9.486833214759826660e-01,5.000000000000000000e+00
1.011928915977478027e+00,3.000000000000000000e+00
1.075174450874328613e+00,3.000000000000000000e+00
1.138419985771179199e+00,5.000000000000000000e+00
1.201665520668029785e+00,4.000000000000000000e+00
1.264911055564880371e+00,8.000000000000000000e+00
1.328156590461730957e+00,1.000000000000000000e+00
1.391402244567871094e+00,7.000000000000000000e+00
1.454647779464721680e+00,3.000000000000000000e+00
1.517893314361572266e+00,1.000000000000000000e+00
1.581138849258422852e+00,5.000000000000000000e+00
1.644384384155273438e+00,3.000000000000000000e+00
1.707629919052124023e+00,8.000000000000000000e+00
1.770875453948974609e+00,2.000000000000000000e+00
1.834121108055114746e+00,3.000000000000000000e+00
1.897366642951965332e+00,6.000000000000000000e+00
1.960612177848815918e+00,6.000000000000000000e+00
2.023857831954956055e+00,6.000000000000000000e+00
2.087103366851806641e+00,4.000000000000000000e+00
2.150348901748657227e+00,4.000000000000000000e+00
2.213594436645507812e+00,5.000000000000000000e+00
2.276839971542358398e+00,0.000000000000000000e+00
2.340085506439208984e+00,1.000000000000000000e+00
2.403331041336059570e+00,1.000000000000000000e+00
2.466576576232910156e+00,2.000000000000000000e+00
2.529822111129760742e+00,2.000000000000000000e+00
2.593067646026611328e+00,4.000000000000000000e+00
2.656313180923461914e+00,4.000000000000000000e+00
2.719558715820312500e+00,3.000000000000000000e+00
2.782804489135742188e+00,3.000000000000000000e+00
2.846050024032592773e+00,4.000000000000000000e+00
2.909295558929443359e+00,4.000000000000000000e+00
2.972541093826293945e+00,5.000000000000000000e+00
3.035786628723144531e+00,3.000000000000000000e+00
3.099032163619995117e+00,5.000000000000000000e+00
3.162277698516845703e+00,3.769000000000000000e+03
3.213746886253356934e+00,0.000000000000000000e+00
3.283746886253356934e+00,0.000000000000000000e+00

==> Data/data2.txt <==
2.003854513168334961e+00,3.686999999999999833e+00
2.993714570999145508e+00,3.686999999999999833e+00
3.983574628829956055e+00,3.686999999999999833e+00
4.973434448242187500e+00,3.686999999999999833e+00
5.963294506072998047e+00,3.686999999999999833e+00
6.953154563903808594e+00,3.686999999999999833e+00
7.943014621734619141e+00,3.686999999999999833e+00
8.932874679565429688e+00,3.686999999999999833e+00
9.922735214233398438e+00,3.686999999999999833e+00
1.091259479522705078e+01,3.686999999999999833e+00
1.190245532989501953e+01,3.686999999999999833e+00
1.289231491088867188e+01,3.686999999999999833e+00
1.388217544555664062e+01,3.686999999999999833e+00
1.487203502655029297e+01,3.686999999999999833e+00
1.586189556121826172e+01,3.686999999999999833e+00
1.685175514221191406e+01,3.686999999999999833e+00
1.784161567687988281e+01,3.686999999999999833e+00
1.883147621154785156e+01,3.686999999999999833e+00
1.982133483886718750e+01,3.686999999999999833e+00
2.081119537353515625e+01,3.686999999999999833e+00
2.180105590820312500e+01,3.686999999999999833e+00
2.279091644287109375e+01,3.686999999999999833e+00
2.378077507019042969e+01,3.686999999999999833e+00
2.477063560485839844e+01,3.686999999999999833e+00
2.576049613952636719e+01,3.686999999999999833e+00
2.675035667419433594e+01,3.686999999999999833e+00
2.774021530151367188e+01,3.686999999999999833e+00
2.873007583618164062e+01,3.686999999999999833e+00
2.971993637084960938e+01,3.686999999999999833e+00
3.070979690551757812e+01,3.686999999999999833e+00
3.169965553283691406e+01,3.686999999999999833e+00
3.268951797485351562e+01,3.686999999999999833e+00
3.367937469482421875e+01,3.686999999999999833e+00
3.466923522949218750e+01,3.686999999999999833e+00
3.565909576416015625e+01,3.686999999999999833e+00
3.664895629882812500e+01,3.686999999999999833e+00
3.763881683349609375e+01,3.686999999999999833e+00
3.862867736816406250e+01,3.686999999999999833e+00
3.961853790283203125e+01,3.686999999999999833e+00
4.060839843750000000e+01,3.686999999999999833e+00
4.159825515747070312e+01,3.686999999999999833e+00
4.258811569213867188e+01,3.686999999999999833e+00
4.357797622680664062e+01,3.686999999999999833e+00
4.456783676147460938e+01,3.686999999999999833e+00
4.555769729614257812e+01,3.686999999999999833e+00
4.654755783081054688e+01,3.686999999999999833e+00
4.753741836547851562e+01,3.686999999999999833e+00
4.852727890014648438e+01,3.686999999999999833e+00
4.951713562011718750e+01,3.686999999999999833e+00
5.050699615478515625e+01,3.686999999999999833e+00
5.149685668945312500e+01,3.686999999999999833e+00
5.248671722412109375e+01,3.686999999999999833e+00
5.347657775878906250e+01,3.686999999999999833e+00
5.446643829345703125e+01,3.686999999999999833e+00
5.545629882812500000e+01,3.686999999999999833e+00
5.644615936279296875e+01,3.686999999999999833e+00
5.743601608276367188e+01,3.686999999999999833e+00
5.842587661743164062e+01,3.686999999999999833e+00
5.941573715209960938e+01,3.686999999999999833e+00
6.040559768676757812e+01,3.686999999999999833e+00
6.139545822143554688e+01,3.686999999999999833e+00
6.238531875610351562e+01,3.686999999999999833e+00
6.337517929077148438e+01,3.686999999999999833e+00
6.436503601074218750e+01,3.686999999999999833e+00
6.535489654541015625e+01,3.686999999999999833e+00
6.634475708007812500e+01,3.686999999999999833e+00
6.733461761474609375e+01,3.686999999999999833e+00
6.832447814941406250e+01,3.686999999999999833e+00
6.931433868408203125e+01,3.686999999999999833e+00
7.030419921875000000e+01,3.686999999999999833e+00
7.129405975341796875e+01,3.686999999999999833e+00
7.228392028808593750e+01,3.686999999999999833e+00
7.327378082275390625e+01,3.686999999999999833e+00
7.426364135742187500e+01,3.686999999999999833e+00
7.525350189208984375e+01,3.686999999999999833e+00
7.624336242675781250e+01,3.686999999999999833e+00
7.723321533203125000e+01,3.686999999999999833e+00
7.822307586669921875e+01,3.686999999999999833e+00
7.921293640136718750e+01,3.686999999999999833e+00
8.020279693603515625e+01,3.686999999999999833e+00
8.119265747070312500e+01,3.686999999999999833e+00
8.218251800537109375e+01,3.686999999999999833e+00
8.317237854003906250e+01,3.686999999999999833e+00
8.416223907470703125e+01,3.686999999999999833e+00
8.515209960937500000e+01,3.686999999999999833e+00
8.614196014404296875e+01,3.686999999999999833e+00
8.713182067871093750e+01,3.686999999999999833e+00
8.812168121337890625e+01,3.686999999999999833e+00
8.911154174804687500e+01,3.686999999999999833e+00
9.010140228271484375e+01,3.686999999999999833e+00
9.109126281738281250e+01,3.686999999999999833e+00
9.208112335205078125e+01,3.686999999999999833e+00
9.307097625732421875e+01,3.686999999999999833e+00
9.406083679199218750e+01,3.686999999999999833e+00
9.505069732666015625e+01,3.686999999999999833e+00
9.604055786132812500e+01,3.686999999999999833e+00
9.703041839599609375e+01,3.686999999999999833e+00
9.802027893066406250e+01,3.686999999999999833e+00
9.901013946533203125e+01,3.686999999999999833e+00
1.000000000000000000e+02,3.686999999999999833e+00


==> Data/data_batch_hs_ff.txt <==
-1.162216281890869141e+01,2.538107582788109279e-04
-1.122816848754882812e+01,2.538107582788109279e-04
-1.083417510986328125e+01,3.807170589545229929e-04
-1.044018077850341797e+01,3.807161374182164190e-04
-1.004618644714355469e+01,1.269053791394054694e-03
-9.652192115783691406e+00,1.269053791394054694e-03
-9.258197784423828125e+00,2.284296824509298406e-03
-8.864203453063964844e+00,2.157391445369893131e-03
-8.470210075378417969e+00,2.791925098999835462e-03
-8.076215744018554688e+00,2.665012961927514662e-03
-7.682221412658691406e+00,3.553350615903352883e-03
-7.288227081298828125e+00,4.187877511600380555e-03
-6.894233226776123047e+00,6.979804300073220655e-03
-6.500238895416259766e+00,7.614322748364328597e-03
-6.106244564056396484e+00,1.027933571029184326e-02
-5.712250709533691406e+00,1.192912007648877677e-02
-5.318256378173828125e+00,1.319815943049816760e-02
-4.924262046813964844e+00,1.814746921693498327e-02
-4.530268192291259766e+00,2.055869630203385062e-02
-4.136273860931396484e+00,2.652322424013574265e-02
-3.742279767990112305e+00,2.728467302580102685e-02
-3.348285675048828125e+00,3.642186585304602042e-02
-2.954291343688964844e+00,4.911238172694992049e-02
-2.560297250747680664e+00,5.799579336181892586e-02
-2.166303157806396484e+00,7.500112445696933972e-02
-1.772308945655822754e+00,8.616877850739909639e-02
-1.378314852714538574e+00,1.110422739422134847e-01
-9.843206405639648438e-01,1.204332412423000792e-01
-5.903264880180358887e-01,1.340121411924888040e-01
-1.963323354721069336e-01,1.412457510864015275e-01
1.976618319749832153e-01,1.488600772905202263e-01
5.916559696197509766e-01,1.548246328170798380e-01
9.856501221656799316e-01,1.543170110701386211e-01
1.379644274711608887e+00,1.566013089313742224e-01
1.773638486862182617e+00,1.258901741963768806e-01
2.167632579803466797e+00,1.107884630303455631e-01
2.561626672744750977e+00,9.708267378947807447e-02
2.955621004104614258e+00,1.000014387618515105e-01
3.349615097045898438e+00,8.769167005036516971e-02
3.743609189987182617e+00,7.512802991290329357e-02
4.137603282928466797e+00,6.446797161445079472e-02
4.531597614288330078e+00,5.330025923855030018e-02
4.925591945648193359e+00,4.073662670374916112e-02
5.319585800170898438e+00,3.337615510762285270e-02
5.713580131530761719e+00,2.385821127820822798e-02
6.107574462890625000e+00,2.284296824509298579e-02
6.501568317413330078e+00,1.967035757293362358e-02
6.895562648773193359e+00,1.573626701328627656e-02
7.289556503295898438e+00,1.167530901103156979e-02
7.683550834655761719e+00,1.091386260598887006e-02
8.077545166015625000e+00,1.027933571029184326e-02
8.471539497375488281e+00,7.741228127503732570e-03
8.865533828735351562e+00,6.599079715249083801e-03
9.259527206420898438e+00,5.837661570636019405e-03
9.653521537780761719e+00,4.187877511600380555e-03
1.004751586914062500e+01,3.807161374182164298e-03
1.044151020050048828e+01,1.649769928812270950e-03
1.083550453186035156e+01,3.426445236763948042e-03
1.122949790954589844e+01,2.157396667408963825e-03
1.162349224090576172e+01,2.538107582788109388e-03
1.201748657226562500e+01,1.776675307951676441e-03
1.241148090362548828e+01,1.776675307951676441e-03
1.280547523498535156e+01,1.395959170533460185e-03
1.319946956634521484e+01,8.883376539758382207e-04
1.359346294403076172e+01,3.807170589545229929e-04
1.398745727539062500e+01,1.269053791394054640e-04
1.438145160675048828e+01,3.807161374182164190e-04


==> Data/data_dine_awgn_20.txt <==
1.863707978725433367e+00,1.000000000000000000e+00
1.869186797142028844e+00,0.000000000000000000e+00
1.874665615558624321e+00,0.000000000000000000e+00
1.880144433975219798e+00,0.000000000000000000e+00
1.885623252391815274e+00,0.000000000000000000e+00
1.891102070808410751e+00,1.000000000000000000e+00
1.896580889225006006e+00,0.000000000000000000e+00
1.902059707641601483e+00,1.000000000000000000e+00
1.907538526058196959e+00,0.000000000000000000e+00
1.913017344474792436e+00,1.000000000000000000e+00
1.918496162891387913e+00,0.000000000000000000e+00
1.923974981307983390e+00,0.000000000000000000e+00
1.929453799724578866e+00,0.000000000000000000e+00
1.934932618141174343e+00,0.000000000000000000e+00
1.940411436557769820e+00,2.000000000000000000e+00
1.945890254974365297e+00,2.000000000000000000e+00
1.951369073390960773e+00,2.000000000000000000e+00
1.956847891807556250e+00,4.000000000000000000e+00
1.962326710224151505e+00,2.000000000000000000e+00
1.967805528640746981e+00,2.000000000000000000e+00
1.973284347057342458e+00,1.000000000000000000e+00
1.978763165473937935e+00,1.000000000000000000e+00
1.984241983890533412e+00,1.000000000000000000e+00
1.989720802307128888e+00,2.000000000000000000e+00
1.995199620723724365e+00,2.000000000000000000e+00
2.000678439140319842e+00,4.000000000000000000e+00
2.006157257556915319e+00,1.000000000000000000e+00
2.011636075973510795e+00,3.000000000000000000e+00
2.017114894390106272e+00,1.000000000000000000e+00
2.022593712806701749e+00,5.000000000000000000e+00
2.028072531223297226e+00,3.000000000000000000e+00
2.033551349639892702e+00,3.000000000000000000e+00
2.039030168056488179e+00,2.000000000000000000e+00
2.044508986473083656e+00,1.000000000000000000e+00
2.049987804889679133e+00,2.000000000000000000e+00
2.055466623306274609e+00,2.000000000000000000e+00
2.060945441722870086e+00,4.000000000000000000e+00
2.066424260139465119e+00,2.000000000000000000e+00
2.071903078556061040e+00,4.000000000000000000e+00
2.077381896972656072e+00,3.000000000000000000e+00
2.082860715389251549e+00,3.000000000000000000e+00
2.088339533805847026e+00,7.000000000000000000e+00
2.093818352222442503e+00,7.000000000000000000e+00
2.099297170639037979e+00,4.000000000000000000e+00
2.104775989055633456e+00,3.000000000000000000e+00
2.110254807472228933e+00,3.000000000000000000e+00
2.115733625888824410e+00,9.000000000000000000e+00
2.121212444305419886e+00,1.200000000000000000e+01
2.126691262722015363e+00,9.000000000000000000e+00
2.132170081138610840e+00,9.000000000000000000e+00
2.137648899555206317e+00,8.000000000000000000e+00
2.143127717971801793e+00,1.300000000000000000e+01
2.148606536388397270e+00,1.400000000000000000e+01
2.154085354804992747e+00,1.800000000000000000e+01
2.159564173221588224e+00,1.300000000000000000e+01
2.165042991638183700e+00,2.700000000000000000e+01
2.170521810054779177e+00,1.400000000000000000e+01
2.176000628471374654e+00,3.800000000000000000e+01
2.181479446887970131e+00,3.100000000000000000e+01
2.186958265304565607e+00,3.700000000000000000e+01
2.192437083721161084e+00,3.800000000000000000e+01
2.197915902137756561e+00,5.100000000000000000e+01
2.203394720554351593e+00,5.600000000000000000e+01
2.208873538970947514e+00,5.400000000000000000e+01
2.214352357387542547e+00,6.300000000000000000e+01
2.219831175804138024e+00,7.300000000000000000e+01
2.225309994220733500e+00,6.700000000000000000e+01
2.230788812637328977e+00,7.300000000000000000e+01
2.236267631053924454e+00,7.800000000000000000e+01
2.241746449470519931e+00,6.600000000000000000e+01
2.247225267887115407e+00,6.800000000000000000e+01
2.252704086303710884e+00,8.000000000000000000e+01
2.258182904720306361e+00,8.900000000000000000e+01
2.263661723136901838e+00,7.800000000000000000e+01
2.269140541553497314e+00,8.200000000000000000e+01
2.274619359970092791e+00,1.070000000000000000e+02
2.280098178386688268e+00,9.300000000000000000e+01
2.285576996803283745e+00,1.000000000000000000e+02
2.291055815219879221e+00,8.900000000000000000e+01
2.296534633636474698e+00,9.500000000000000000e+01
2.302013452053070175e+00,7.500000000000000000e+01
2.307492270469665652e+00,8.800000000000000000e+01
2.312971088886261128e+00,7.200000000000000000e+01
2.318449907302856605e+00,7.800000000000000000e+01
2.323928725719452082e+00,6.800000000000000000e+01
2.329407544136047559e+00,8.200000000000000000e+01
2.334886362552643035e+00,6.900000000000000000e+01
2.340365180969238068e+00,6.700000000000000000e+01
2.345843999385833989e+00,5.500000000000000000e+01
2.351322817802429022e+00,5.600000000000000000e+01
2.356801636219024942e+00,5.300000000000000000e+01
2.362280454635619975e+00,3.700000000000000000e+01
2.367759273052215452e+00,4.400000000000000000e+01
2.373238091468810929e+00,3.500000000000000000e+01
2.378716909885406405e+00,3.400000000000000000e+01
2.384195728302001882e+00,1.700000000000000000e+01
2.389674546718597359e+00,2.700000000000000000e+01
2.395153365135192836e+00,3.600000000000000000e+01
2.400632183551788312e+00,1.700000000000000000e+01
2.406111001968383789e+00,1.800000000000000000e+01
2.411589820384979266e+00,1.700000000000000000e+01
2.417068638801574743e+00,1.300000000000000000e+01
2.422547457218170219e+00,1.300000000000000000e+01
2.428026275634765696e+00,7.000000000000000000e+00
2.433505094051361173e+00,3.000000000000000000e+00
2.438983912467956650e+00,6.000000000000000000e+00
2.444462730884552126e+00,3.000000000000000000e+00
2.449941549301147603e+00,2.000000000000000000e+00
2.455420367717743080e+00,5.000000000000000000e+00
2.460899186134338557e+00,7.000000000000000000e+00
2.466378004550934033e+00,3.000000000000000000e+00
2.471856822967529510e+00,0.000000000000000000e+00
2.477335641384124543e+00,1.000000000000000000e+00
2.482814459800720464e+00,2.000000000000000000e+00
2.488293278217315496e+00,0.000000000000000000e+00
2.493772096633911417e+00,3.000000000000000000e+00
2.499250915050506450e+00,1.000000000000000000e+00
2.504729733467102371e+00,2.000000000000000000e+00
2.510208551883697403e+00,2.000000000000000000e+00
2.515687370300292880e+00,0.000000000000000000e+00
2.521166188716888357e+00,0.000000000000000000e+00
2.526645007133483833e+00,0.000000000000000000e+00
2.532123825550079310e+00,1.000000000000000000e+00
2.537602643966674787e+00,2.000000000000000000e+00
2.543081462383270264e+00,0.000000000000000000e+00
2.548560280799865740e+00,1.000000000000000000e+00
2.554039099216461217e+00,1.000000000000000000e+00
2.559517917633056694e+00,0.000000000000000000e+00
2.564996736049652171e+00,0.000000000000000000e+00
2.570475554466247647e+00,0.000000000000000000e+00
2.575954372882843124e+00,0.000000000000000000e+00
2.581433191299438601e+00,0.000000000000000000e+00
2.586912009716034078e+00,0.000000000000000000e+00
2.592390828132629554e+00,1.000000000000000000e+00
2.597869646549225031e+00,2.000000000000000000e+00
2.603348464965820508e+00,1.000000000000000000e+00
2.608827283382415985e+00,0.000000000000000000e+00
2.614306101799011017e+00,0.000000000000000000e+00
2.619784920215606938e+00,1.000000000000000000e+00
2.625263738632201971e+00,2.000000000000000000e+00
2.630742557048797892e+00,0.000000000000000000e+00
2.636221375465392924e+00,1.000000000000000000e+00
2.641700193881988845e+00,0.000000000000000000e+00
2.647179012298583878e+00,1.000000000000000000e+00
2.652657830715179355e+00,2.000000000000000000e+00
2.658136649131774831e+00,1.000000000000000000e+00
2.663615467548370308e+00,0.000000000000000000e+00
2.669094285964965785e+00,1.000000000000000000e+00
2.674573104381561262e+00,1.000000000000000000e+00
2.680051922798156738e+00,0.000000000000000000e+00
2.685530741214752215e+00,0.000000000000000000e+00
2.691009559631347692e+00,0.000000000000000000e+00
2.696488378047943169e+00,0.000000000000000000e+00
2.701967196464538645e+00,0.000000000000000000e+00
2.707446014881134122e+00,1.000000000000000000e+00
2.712924833297729599e+00,1.000000000000000000e+00
2.718403651714325076e+00,1.000000000000000000e+00
2.723882470130920552e+00,0.000000000000000000e+00
2.729361288547516029e+00,0.000000000000000000e+00
2.734840106964111506e+00,1.000000000000000000e+00
2.740318925380706983e+00,0.000000000000000000e+00
2.745797743797302459e+00,4.000000000000000000e+00
2.751276562213897936e+00,1.000000000000000000e+00
2.756755380630493413e+00,0.000000000000000000e+00
2.762234199047088445e+00,1.000000000000000000e+00
2.767713017463684366e+00,0.000000000000000000e+00
2.773191835880279399e+00,1.000000000000000000e+00
2.778670654296875320e+00,0.000000000000000000e+00
2.784149472713470352e+00,1.000000000000000000e+00
2.789628291130065829e+00,0.000000000000000000e+00
2.795107109546661306e+00,0.000000000000000000e+00
2.800585927963256783e+00,0.000000000000000000e+00
2.806064746379852259e+00,0.000000000000000000e+00
2.811543564796447736e+00,1.000000000000000000e+00
2.817022383213043213e+00,0.000000000000000000e+00
2.822501201629638690e+00,0.000000000000000000e+00
2.827980020046234166e+00,0.000000000000000000e+00
2.833458838462829643e+00,1.000000000000000000e+00
2.838937656879425120e+00,0.000000000000000000e+00
2.844416475296020597e+00,0.000000000000000000e+00
2.849895293712616073e+00,2.000000000000000000e+00
2.855374112129211550e+00,0.000000000000000000e+00
2.860852930545807027e+00,1.000000000000000000e+00
2.866331748962402504e+00,0.000000000000000000e+00
2.871810567378997980e+00,0.000000000000000000e+00
2.877289385795593013e+00,0.000000000000000000e+00
2.882768204212188934e+00,0.000000000000000000e+00
2.888247022628783967e+00,0.000000000000000000e+00
2.893725841045379887e+00,0.000000000000000000e+00
2.899204659461974920e+00,0.000000000000000000e+00
2.904683477878570841e+00,0.000000000000000000e+00
2.910162296295165874e+00,0.000000000000000000e+00
2.915641114711761794e+00,0.000000000000000000e+00
2.921119933128356827e+00,0.000000000000000000e+00
2.926598751544952748e+00,1.000000000000000000e+00
2.932077569961547781e+00,0.000000000000000000e+00
2.937556388378143701e+00,0.000000000000000000e+00
2.943035206794738734e+00,0.000000000000000000e+00
2.948514025211334211e+00,0.000000000000000000e+00
2.953992843627929688e+00,1.000000000000000000e+00


==> Data/data_dine_awgn_2db.txt <==
1.957115456461906433e-01,1.000000000000000000e+00
1.977627724409103394e-01,0.000000000000000000e+00
1.998139992356300354e-01,0.000000000000000000e+00
2.018652260303497314e-01,0.000000000000000000e+00
2.039164528250694275e-01,0.000000000000000000e+00
2.059676796197891235e-01,0.000000000000000000e+00
2.080189064145088196e-01,0.000000000000000000e+00
2.100701332092285156e-01,0.000000000000000000e+00
2.121213600039482117e-01,2.000000000000000000e+00
2.141725867986679077e-01,0.000000000000000000e+00
2.162238135933876038e-01,1.000000000000000000e+00
2.182750403881072998e-01,0.000000000000000000e+00
2.203262671828269958e-01,1.000000000000000000e+00
2.223774939775466919e-01,2.000000000000000000e+00
2.244287207722663879e-01,1.000000000000000000e+00
2.264799475669860840e-01,4.000000000000000000e+00
2.285311743617057800e-01,4.000000000000000000e+00
2.305824011564254761e-01,3.000000000000000000e+00
2.326336279511451721e-01,1.000000000000000000e+00
2.346848547458648682e-01,0.000000000000000000e+00
2.367360815405845642e-01,0.000000000000000000e+00
2.387873083353042603e-01,1.000000000000000000e+00
2.408385351300239563e-01,1.000000000000000000e+00
2.428897619247436523e-01,4.000000000000000000e+00
2.449409887194633484e-01,2.000000000000000000e+00
2.469922155141830444e-01,4.000000000000000000e+00
2.490434423089027405e-01,2.000000000000000000e+00
2.510946691036224365e-01,0.000000000000000000e+00
2.531458958983421326e-01,1.000000000000000000e+00
2.551971226930618286e-01,2.000000000000000000e+00
2.572483494877815247e-01,2.000000000000000000e+00
2.592995762825012207e-01,1.000000000000000000e+00
2.613508030772209167e-01,1.000000000000000000e+00
2.634020298719406128e-01,1.000000000000000000e+00
2.654532566666603088e-01,2.000000000000000000e+00
2.675044834613800049e-01,4.000000000000000000e+00
2.695557102560997009e-01,3.000000000000000000e+00
2.716069370508193970e-01,3.000000000000000000e+00
2.736581638455390930e-01,3.000000000000000000e+00
2.757093906402587891e-01,1.000000000000000000e+00
2.777606174349784851e-01,2.000000000000000000e+00
2.798118442296981812e-01,3.000000000000000000e+00
2.818630710244178772e-01,2.000000000000000000e+00
2.839142978191375732e-01,2.000000000000000000e+00
2.859655246138572693e-01,0.000000000000000000e+00
2.880167514085769653e-01,2.000000000000000000e+00
2.900679782032966614e-01,0.000000000000000000e+00
2.921192049980163574e-01,0.000000000000000000e+00
2.941704317927360535e-01,2.000000000000000000e+00
2.962216585874557495e-01,2.000000000000000000e+00
2.982728853821754456e-01,3.000000000000000000e+00
3.003241121768951416e-01,1.000000000000000000e+00
3.023753389716148376e-01,2.000000000000000000e+00
3.044265657663345337e-01,2.000000000000000000e+00
3.064777925610542297e-01,1.000000000000000000e+00
3.085290193557739258e-01,2.000000000000000000e+00
3.105802461504936218e-01,0.000000000000000000e+00
3.126314729452133179e-01,0.000000000000000000e+00
3.146826997399330139e-01,2.000000000000000000e+00
3.167339265346527100e-01,0.000000000000000000e+00
3.187851533293724060e-01,3.000000000000000000e+00
3.208363801240921021e-01,2.000000000000000000e+00
3.228876069188117981e-01,4.000000000000000000e+00
3.249388337135314941e-01,1.000000000000000000e+00
3.269900605082511902e-01,2.000000000000000000e+00
3.290412873029708862e-01,1.000000000000000000e+00
3.310925140976905823e-01,5.000000000000000000e+00
3.331437408924102783e-01,3.000000000000000000e+00
3.351949676871299744e-01,4.000000000000000000e+00
3.372461944818496704e-01,4.000000000000000000e+00
3.392974212765693665e-01,2.000000000000000000e+00
3.413486480712890625e-01,3.000000000000000000e+00
3.433998748660087585e-01,4.000000000000000000e+00
3.454511016607284546e-01,3.000000000000000000e+00
3.475023284554481506e-01,6.000000000000000000e+00
3.495535552501678467e-01,2.000000000000000000e+00
3.516047820448875427e-01,1.000000000000000000e+00
3.536560088396072388e-01,7.000000000000000000e+00
3.557072356343269348e-01,4.000000000000000000e+00
3.577584624290466309e-01,4.000000000000000000e+00
3.598096892237663269e-01,8.000000000000000000e+00
3.618609160184860229e-01,7.000000000000000000e+00
3.639121428132057190e-01,5.000000000000000000e+00
3.659633696079254150e-01,1.000000000000000000e+00
3.680145964026451111e-01,3.000000000000000000e+00
3.700658231973648071e-01,6.000000000000000000e+00
3.721170499920845032e-01,6.000000000000000000e+00
3.741682767868041992e-01,8.000000000000000000e+00
3.762195035815238953e-01,6.000000000000000000e+00
3.782707303762435913e-01,1.100000000000000000e+01
3.803219571709632874e-01,8.000000000000000000e+00
3.823731839656829834e-01,7.000000000000000000e+00
3.844244107604026794e-01,1.100000000000000000e+01
3.864756375551223755e-01,1.100000000000000000e+01
3.885268643498420715e-01,6.000000000000000000e+00
3.905780911445617676e-01,1.400000000000000000e+01
3.926293179392814636e-01,4.000000000000000000e+00
3.946805447340011597e-01,6.000000000000000000e+00
3.967317715287208557e-01,9.000000000000000000e+00
3.987829983234405518e-01,1.400000000000000000e+01
4.008342251181602478e-01,7.000000000000000000e+00
4.028854519128799438e-01,1.900000000000000000e+01
4.049366787075996399e-01,2.000000000000000000e+01
4.069879055023193359e-01,2.300000000000000000e+01
4.090391322970390320e-01,1.200000000000000000e+01
4.110903590917587280e-01,9.000000000000000000e+00
4.131415858864784241e-01,1.100000000000000000e+01
4.151928126811981201e-01,2.000000000000000000e+01
4.172440394759178162e-01,2.500000000000000000e+01
4.192952662706375122e-01,2.300000000000000000e+01
4.213464930653572083e-01,3.200000000000000000e+01
4.233977198600769043e-01,2.100000000000000000e+01
4.254489466547966003e-01,2.700000000000000000e+01
4.275001734495162964e-01,2.000000000000000000e+01
4.295514002442359924e-01,2.100000000000000000e+01
4.316026270389556885e-01,3.200000000000000000e+01
4.336538538336753845e-01,3.300000000000000000e+01
4.357050806283950806e-01,2.900000000000000000e+01
4.377563074231147766e-01,4.000000000000000000e+01
4.398075342178344727e-01,3.900000000000000000e+01
4.418587610125541687e-01,4.600000000000000000e+01
4.439099878072738647e-01,6.100000000000000000e+01
4.459612146019935608e-01,5.000000000000000000e+01
4.480124413967132568e-01,4.900000000000000000e+01
4.500636681914329529e-01,5.300000000000000000e+01
4.521148949861526489e-01,6.300000000000000000e+01
4.541661217808723450e-01,6.500000000000000000e+01
4.562173485755920410e-01,5.200000000000000000e+01
4.582685753703117371e-01,7.000000000000000000e+01
4.603198021650314331e-01,6.500000000000000000e+01
4.623710289597511292e-01,6.300000000000000000e+01
4.644222557544708252e-01,5.800000000000000000e+01
4.664734825491905212e-01,7.900000000000000000e+01
4.685247093439102173e-01,8.600000000000000000e+01
4.705759361386299133e-01,7.600000000000000000e+01
4.726271629333496094e-01,7.000000000000000000e+01
4.746783897280693054e-01,7.300000000000000000e+01
4.767296165227890015e-01,8.700000000000000000e+01
4.787808433175086975e-01,7.900000000000000000e+01
4.808320701122283936e-01,6.300000000000000000e+01
4.828832969069480896e-01,6.400000000000000000e+01
4.849345237016677856e-01,4.900000000000000000e+01
4.869857504963874817e-01,6.200000000000000000e+01
4.890369772911071777e-01,5.800000000000000000e+01
4.910882040858268738e-01,5.000000000000000000e+01
4.931394308805465698e-01,6.100000000000000000e+01
4.951906576752662659e-01,4.800000000000000000e+01
4.972418844699859619e-01,4.900000000000000000e+01
4.992931112647056580e-01,4.100000000000000000e+01
5.013443380594253540e-01,3.500000000000000000e+01
5.033955648541450500e-01,3.600000000000000000e+01
5.054467916488647461e-01,3.600000000000000000e+01
5.074980184435844421e-01,2.800000000000000000e+01
5.095492452383041382e-01,3.000000000000000000e+01
5.116004720330238342e-01,2.600000000000000000e+01
5.136516988277435303e-01,2.600000000000000000e+01
5.157029256224632263e-01,2.200000000000000000e+01
5.177541524171829224e-01,1.100000000000000000e+01
5.198053792119026184e-01,2.000000000000000000e+01
5.218566060066223145e-01,1.500000000000000000e+01
5.239078328013420105e-01,2.100000000000000000e+01
5.259590595960617065e-01,1.400000000000000000e+01
5.280102863907814026e-01,1.600000000000000000e+01
5.300615131855010986e-01,6.000000000000000000e+00
5.321127399802207947e-01,1.100000000000000000e+01
5.341639667749404907e-01,8.000000000000000000e+00
5.362151935696601868e-01,3.000000000000000000e+00
5.382664203643798828e-01,8.000000000000000000e+00
5.403176471590995789e-01,1.100000000000000000e+01
5.423688739538192749e-01,8.000000000000000000e+00
5.444201007485389709e-01,9.000000000000000000e+00
5.464713275432586670e-01,4.000000000000000000e+00
5.485225543379783630e-01,3.000000000000000000e+00
5.505737811326980591e-01,4.000000000000000000e+00
5.526250079274177551e-01,3.000000000000000000e+00
5.546762347221374512e-01,2.000000000000000000e+00
5.567274615168571472e-01,0.000000000000000000e+00
5.587786883115768433e-01,4.000000000000000000e+00
5.608299151062965393e-01,0.000000000000000000e+00
5.628811419010162354e-01,4.000000000000000000e+00
5.649323686957359314e-01,4.000000000000000000e+00
5.669835954904556274e-01,0.000000000000000000e+00
5.690348222851753235e-01,1.000000000000000000e+00
5.710860490798950195e-01,4.000000000000000000e+00
5.731372758746147156e-01,4.000000000000000000e+00
5.751885026693344116e-01,0.000000000000000000e+00
5.772397294640541077e-01,0.000000000000000000e+00
5.792909562587738037e-01,1.000000000000000000e+00
5.813421830534934998e-01,0.000000000000000000e+00
5.833934098482131958e-01,0.000000000000000000e+00
5.854446366429328918e-01,3.000000000000000000e+00
5.874958634376525879e-01,1.000000000000000000e+00
5.895470902323722839e-01,1.000000000000000000e+00
5.915983170270919800e-01,0.000000000000000000e+00
5.936495438218116760e-01,0.000000000000000000e+00
5.957007706165313721e-01,1.000000000000000000e+00
5.977519974112510681e-01,0.000000000000000000e+00
5.998032242059707642e-01,0.000000000000000000e+00
6.018544510006904602e-01,0.000000000000000000e+00
6.039056777954101562e-01,1.000000000000000000e+00


==> Data/data_dine_awgn_40.txt <==
2.623564310073852379e+00,2.000000000000000000e+00
2.632456912994384890e+00,0.000000000000000000e+00
2.641349515914916957e+00,0.000000000000000000e+00
2.650242118835449023e+00,0.000000000000000000e+00
2.659134721755981534e+00,1.000000000000000000e+00
2.668027324676513601e+00,1.000000000000000000e+00
2.676919927597046112e+00,0.000000000000000000e+00
2.685812530517578178e+00,0.000000000000000000e+00
2.694705133438110245e+00,0.000000000000000000e+00
2.703597736358642756e+00,0.000000000000000000e+00
2.712490339279174822e+00,0.000000000000000000e+00
2.721382942199706889e+00,0.000000000000000000e+00
2.730275545120239400e+00,1.000000000000000000e+00
2.739168148040771467e+00,0.000000000000000000e+00
2.748060750961303533e+00,0.000000000000000000e+00
2.756953353881836044e+00,0.000000000000000000e+00
2.765845956802368111e+00,1.000000000000000000e+00
2.774738559722900177e+00,0.000000000000000000e+00
2.783631162643432688e+00,0.000000000000000000e+00
2.792523765563964755e+00,0.000000000000000000e+00
2.801416368484497266e+00,1.000000000000000000e+00
2.810308971405029332e+00,3.000000000000000000e+00
2.819201574325561399e+00,1.000000000000000000e+00
2.828094177246093910e+00,1.000000000000000000e+00
2.836986780166625977e+00,1.000000000000000000e+00
2.845879383087158043e+00,0.000000000000000000e+00
2.854771986007690554e+00,2.000000000000000000e+00
2.863664588928222621e+00,1.000000000000000000e+00
2.872557191848754687e+00,3.000000000000000000e+00
2.881449794769287198e+00,0.000000000000000000e+00
2.890342397689819265e+00,3.000000000000000000e+00
2.899235000610351776e+00,1.000000000000000000e+00
2.908127603530883842e+00,2.000000000000000000e+00
2.917020206451415909e+00,2.000000000000000000e+00
2.925912809371948420e+00,3.000000000000000000e+00
2.934805412292480487e+00,2.000000000000000000e+00
2.943698015213012553e+00,3.000000000000000000e+00
2.952590618133545064e+00,2.000000000000000000e+00
2.961483221054077131e+00,2.000000000000000000e+00
2.970375823974609197e+00,2.000000000000000000e+00
2.979268426895141708e+00,2.000000000000000000e+00
2.988161029815673775e+00,4.000000000000000000e+00
2.997053632736205842e+00,3.000000000000000000e+00
3.005946235656738352e+00,6.000000000000000000e+00
3.014838838577270419e+00,3.000000000000000000e+00
3.023731441497802486e+00,5.000000000000000000e+00
3.032624044418334996e+00,6.000000000000000000e+00
3.041516647338867063e+00,3.000000000000000000e+00
3.050409250259399574e+00,3.000000000000000000e+00
3.059301853179931641e+00,2.000000000000000000e+00
3.068194456100463707e+00,3.000000000000000000e+00
3.077087059020996218e+00,4.000000000000000000e+00
3.085979661941528285e+00,3.000000000000000000e+00
3.094872264862060351e+00,5.000000000000000000e+00
3.103764867782592862e+00,1.000000000000000000e+01
3.112657470703124929e+00,3.000000000000000000e+00
3.121550073623657440e+00,5.000000000000000000e+00
3.130442676544189506e+00,7.000000000000000000e+00
3.139335279464721573e+00,3.000000000000000000e+00
3.148227882385254084e+00,6.000000000000000000e+00
3.157120485305786151e+00,7.000000000000000000e+00
3.166013088226318217e+00,6.000000000000000000e+00
3.174905691146850728e+00,8.000000000000000000e+00
3.183798294067382795e+00,4.000000000000000000e+00
3.192690896987914861e+00,6.000000000000000000e+00
3.201583499908447372e+00,5.000000000000000000e+00
3.210476102828979439e+00,5.000000000000000000e+00
3.219368705749511506e+00,3.000000000000000000e+00
3.228261308670044016e+00,6.000000000000000000e+00
3.237153911590576083e+00,4.000000000000000000e+00
3.246046514511108150e+00,4.000000000000000000e+00
3.254939117431640661e+00,5.000000000000000000e+00
3.263831720352172727e+00,1.000000000000000000e+01
3.272724323272704794e+00,3.000000000000000000e+00
3.281616926193237305e+00,4.000000000000000000e+00
3.290509529113769371e+00,8.000000000000000000e+00
3.299402132034301882e+00,4.000000000000000000e+00
3.308294734954833949e+00,6.000000000000000000e+00
3.317187337875366460e+00,6.000000000000000000e+00
3.326079940795898526e+00,5.000000000000000000e+00
3.334972543716430593e+00,5.000000000000000000e+00
3.343865146636963104e+00,6.000000000000000000e+00
3.352757749557495170e+00,8.000000000000000000e+00
3.361650352478027237e+00,5.000000000000000000e+00
3.370542955398559748e+00,7.000000000000000000e+00
3.379435558319091815e+00,5.000000000000000000e+00
3.388328161239623881e+00,6.000000000000000000e+00
3.397220764160156392e+00,1.000000000000000000e+01
3.406113367080688459e+00,7.000000000000000000e+00
3.415005970001220525e+00,1.200000000000000000e+01
3.423898572921753036e+00,5.000000000000000000e+00
3.432791175842285103e+00,8.000000000000000000e+00
3.441683778762817170e+00,1.100000000000000000e+01
3.450576381683349680e+00,5.000000000000000000e+00
3.459468984603881747e+00,1.100000000000000000e+01
3.468361587524413814e+00,1.100000000000000000e+01
3.477254190444946325e+00,1.300000000000000000e+01
3.486146793365478391e+00,1.300000000000000000e+01
3.495039396286010458e+00,1.000000000000000000e+01
3.503931999206542969e+00,1.600000000000000000e+01
3.512824602127075035e+00,1.500000000000000000e+01
3.521717205047607546e+00,1.700000000000000000e+01
3.530609807968139613e+00,1.700000000000000000e+01
3.539502410888672124e+00,2.100000000000000000e+01
3.548395013809204190e+00,2.100000000000000000e+01
3.557287616729736257e+00,2.800000000000000000e+01
3.566180219650268768e+00,1.800000000000000000e+01
3.575072822570800835e+00,2.200000000000000000e+01
3.583965425491332901e+00,1.400000000000000000e+01
3.592858028411865412e+00,2.900000000000000000e+01
3.601750631332397479e+00,2.600000000000000000e+01
3.610643234252929545e+00,3.900000000000000000e+01
3.619535837173462056e+00,2.400000000000000000e+01
3.628428440093994123e+00,3.600000000000000000e+01
3.637321043014526190e+00,3.300000000000000000e+01
3.646213645935058700e+00,3.600000000000000000e+01
3.655106248855590767e+00,3.900000000000000000e+01
3.663998851776122834e+00,2.600000000000000000e+01
3.672891454696655344e+00,4.600000000000000000e+01
3.681784057617187411e+00,4.000000000000000000e+01
3.690676660537719478e+00,4.700000000000000000e+01
3.699569263458251989e+00,3.400000000000000000e+01
3.708461866378784055e+00,3.400000000000000000e+01
3.717354469299316122e+00,4.300000000000000000e+01
3.726247072219848633e+00,4.000000000000000000e+01
3.735139675140381144e+00,5.200000000000000000e+01
3.744032278060912766e+00,4.500000000000000000e+01
3.752924880981445277e+00,5.700000000000000000e+01
3.761817483901977788e+00,5.200000000000000000e+01
3.770710086822509410e+00,4.500000000000000000e+01
3.779602689743041921e+00,5.100000000000000000e+01
3.788495292663574432e+00,3.800000000000000000e+01
3.797387895584106499e+00,5.800000000000000000e+01
3.806280498504638565e+00,4.900000000000000000e+01
3.815173101425171076e+00,4.200000000000000000e+01
3.824065704345703143e+00,6.300000000000000000e+01
3.832958307266235209e+00,4.600000000000000000e+01
3.841850910186767720e+00,4.000000000000000000e+01
3.850743513107299787e+00,4.900000000000000000e+01
3.859636116027831854e+00,4.400000000000000000e+01
3.868528718948364364e+00,4.400000000000000000e+01
3.877421321868896431e+00,5.100000000000000000e+01
3.886313924789428498e+00,4.500000000000000000e+01
3.895206527709961009e+00,3.400000000000000000e+01
3.904099130630493075e+00,5.100000000000000000e+01
3.912991733551025142e+00,3.600000000000000000e+01
3.921884336471557653e+00,3.900000000000000000e+01
3.930776939392089719e+00,4.700000000000000000e+01
3.939669542312621786e+00,4.400000000000000000e+01
3.948562145233154297e+00,4.600000000000000000e+01
3.957454748153686808e+00,4.400000000000000000e+01
3.966347351074218430e+00,3.900000000000000000e+01
3.975239953994750941e+00,3.500000000000000000e+01
3.984132556915283452e+00,4.000000000000000000e+01
3.993025159835815074e+00,2.900000000000000000e+01
4.001917762756347585e+00,3.000000000000000000e+01
4.010810365676880096e+00,2.100000000000000000e+01
4.019702968597412607e+00,2.900000000000000000e+01
4.028595571517944229e+00,3.300000000000000000e+01
4.037488174438476740e+00,2.300000000000000000e+01
4.046380777359008363e+00,2.600000000000000000e+01
4.055273380279540874e+00,2.400000000000000000e+01
4.064165983200073384e+00,2.500000000000000000e+01
4.073058586120605895e+00,2.100000000000000000e+01
4.081951189041137518e+00,1.500000000000000000e+01
4.090843791961670028e+00,2.700000000000000000e+01
4.099736394882201651e+00,1.500000000000000000e+01
4.108628997802734162e+00,1.500000000000000000e+01
4.117521600723266673e+00,2.000000000000000000e+01
4.126414203643799183e+00,1.000000000000000000e+01
4.135306806564330806e+00,1.600000000000000000e+01
4.144199409484863317e+00,1.200000000000000000e+01
4.153092012405394939e+00,1.400000000000000000e+01
4.161984615325927450e+00,1.100000000000000000e+01
4.170877218246459961e+00,1.200000000000000000e+01
4.179769821166992472e+00,8.000000000000000000e+00
4.188662424087524094e+00,9.000000000000000000e+00
4.197555027008056605e+00,7.000000000000000000e+00
4.206447629928589116e+00,3.000000000000000000e+00
4.215340232849120738e+00,8.000000000000000000e+00
4.224232835769653249e+00,2.000000000000000000e+00
4.233125438690185760e+00,4.000000000000000000e+00
4.242018041610718271e+00,6.000000000000000000e+00
4.250910644531249893e+00,5.000000000000000000e+00
4.259803247451782404e+00,2.000000000000000000e+00
4.268695850372314027e+00,6.000000000000000000e+00
4.277588453292846538e+00,3.000000000000000000e+00
4.286481056213379048e+00,3.000000000000000000e+00
4.295373659133911559e+00,3.000000000000000000e+00
4.304266262054443182e+00,2.000000000000000000e+00
4.313158864974975693e+00,2.000000000000000000e+00
4.322051467895507315e+00,2.000000000000000000e+00
4.330944070816039826e+00,6.000000000000000000e+00
4.339836673736572337e+00,0.000000000000000000e+00
4.348729276657104847e+00,2.000000000000000000e+00
4.357621879577636470e+00,0.000000000000000000e+00
4.366514482498168981e+00,2.000000000000000000e+00
4.375407085418700603e+00,2.000000000000000000e+00
4.384299688339233114e+00,0.000000000000000000e+00
4.393192291259765625e+00,4.000000000000000000e+00


==> Data/data_mac_1.txt <==
-4.366124343872070312e+01,8.455806948264546919e-04
-4.058643722534179688e+01,1.723685862523292563e-03
-3.751162719726562500e+01,2.016384733816930369e-03
-3.443681716918945312e+01,3.219711107223808058e-03
-3.136200904846191406e+01,3.675026068724663621e-03
-2.828719902038574219e+01,6.016631867034389312e-03
-2.521239089965820312e+01,7.805365101716099825e-03
-2.213758087158203125e+01,9.138775971008990251e-03
-1.906277275085449219e+01,1.021201934141189802e-02
-1.598796367645263672e+01,1.339920593541719766e-02
-1.291315460205078125e+01,1.369190703594815733e-02
-9.838345527648925781e+00,1.551315832814078449e-02
-6.763535976409912109e+00,1.733440693213745068e-02
-3.688727140426635742e+00,1.811494729303651102e-02
-6.139181256294250488e-01,1.860278105596756618e-02
2.460891008377075195e+00,1.931827263504324113e-02
5.535699844360351562e+00,1.944836352106972185e-02
8.610508918762207031e+00,1.899304919000883995e-02
1.168531799316406250e+01,1.873287043398132526e-02
1.476012706756591797e+01,1.834260229994004454e-02
1.783493614196777344e+01,1.574081473966486289e-02
2.090974426269531250e+01,1.580586433097510429e-02
2.398455429077148438e+01,1.346424644839047148e-02
2.705936241149902344e+01,9.951840504688029207e-03
3.013417243957519531e+01,9.073731302176186661e-03
3.320898056030273438e+01,6.016635599239494175e-03
3.628379058837890625e+01,5.366185178706346474e-03
3.935860061645507812e+01,3.837635461135447800e-03
4.243340682983398438e+01,2.829446604519367508e-03
4.550821685791015625e+01,2.146474071482538850e-03
4.858302688598632812e+01,1.430982714321692422e-03
5.165783691406250000e+01,1.170804038990475677e-03
5.473264312744140625e+01,9.431488681731224665e-04
5.780745315551757812e+01,4.878350162460315864e-04
6.088226318359375000e+01,3.252233441640209853e-04
6.395707321166992188e+01,1.951340064984126129e-04
6.703188323974609375e+01,1.626116720820104927e-04
7.010668945312500000e+01,1.300894990583617008e-04


==> Data/data_mac_2.txt <==
-1.063389587402343750e+02,2.082973891048264857e-04
-1.005779647827148438e+02,5.728178200382728425e-04
-9.481697082519531250e+01,6.596083988319505426e-04
-8.905596923828125000e+01,6.943237108432458648e-04
-8.329497528076171875e+01,1.232426218870223385e-03
-7.753398132324218750e+01,1.423365492216314369e-03
-7.177298736572265625e+01,2.135048238324471336e-03
-6.601199340820312500e+01,3.280683878401016804e-03
-6.025099563598632812e+01,4.131228815046373952e-03
-5.449000167846679688e+01,5.155360380344455040e-03
-4.872900390625000000e+01,6.474572890807973012e-03
-4.296800994873046875e+01,7.394557313221339877e-03
-3.720701599121093750e+01,7.950017017500877678e-03
-3.144602012634277344e+01,8.939426656085361703e-03
-2.568502426147460938e+01,1.013713624690068017e-02
-1.992403030395507812e+01,1.027600452917143935e-02
-1.416303443908691406e+01,1.053637277717245357e-02
-8.402039527893066406e+00,1.136956393985539410e-02
-2.641043901443481445e+00,1.024128490697157751e-02
3.119951248168945312e+00,1.020657037654194160e-02
8.880946159362792969e+00,9.599036425557302965e-03
1.464194202423095703e+01,8.748487445955382968e-03
2.040293693542480469e+01,7.568137217980079254e-03
2.616393280029296875e+01,8.002088715447283965e-03
3.192492675781250000e+01,6.144772978592381342e-03
3.768592071533203125e+01,5.190076611861926641e-03
4.344691848754882812e+01,4.235377440635778971e-03
4.920791244506835938e+01,3.020312142019983704e-03
5.496890640258789062e+01,2.464852437740446770e-03
6.072990417480468750e+01,1.649019905165569717e-03
6.649089813232421875e+01,1.388649260698843202e-03
7.225189208984375000e+01,8.852639036955124762e-04
7.801288604736328125e+01,7.984733249018348845e-04
8.377388763427734375e+01,3.992361337348663587e-04
8.953488159179687500e+01,2.430136206222975712e-04
9.529587554931640625e+01,1.215068103111487856e-04
1.010568695068359375e+02,1.041486945524132429e-04


==> Data/data_mine_awgn_2.txt <==
-3.384352207183837891e+00,1.000000000000000000e+00
-3.349294424057006836e+00,7.000000000000000000e+00
-3.314236402511596680e+00,5.000000000000000000e+00
-3.279178619384765625e+00,2.000000000000000000e+00
-3.244120836257934570e+00,2.000000000000000000e+00
-3.209063053131103516e+00,7.000000000000000000e+00
-3.174005270004272461e+00,8.000000000000000000e+00
-3.138947486877441406e+00,5.000000000000000000e+00
-3.103889465332031250e+00,1.400000000000000000e+01
-3.068831682205200195e+00,1.600000000000000000e+01
-3.033773899078369141e+00,1.700000000000000000e+01
-2.998716115951538086e+00,2.200000000000000000e+01
-2.963658332824707031e+00,1.300000000000000000e+01
-2.928600311279296875e+00,1.600000000000000000e+01
-2.893542528152465820e+00,1.300000000000000000e+01
-2.858484745025634766e+00,1.100000000000000000e+01
-2.823426961898803711e+00,1.700000000000000000e+01
-2.788369178771972656e+00,1.800000000000000000e+01
-2.753311157226562500e+00,1.300000000000000000e+01
-2.718253374099731445e+00,1.500000000000000000e+01
-2.683195590972900391e+00,1.800000000000000000e+01
-2.648137807846069336e+00,1.500000000000000000e+01
-2.613080024719238281e+00,1.900000000000000000e+01
-2.578022241592407227e+00,1.200000000000000000e+01
-2.542964220046997070e+00,9.000000000000000000e+00
-2.507906436920166016e+00,2.100000000000000000e+01
-2.472848653793334961e+00,1.500000000000000000e+01
-2.437790870666503906e+00,2.000000000000000000e+01
-2.402733087539672852e+00,2.800000000000000000e+01
-2.367675065994262695e+00,1.200000000000000000e+01
-2.332617282867431641e+00,2.500000000000000000e+01
-2.297559499740600586e+00,1.800000000000000000e+01
-2.262501716613769531e+00,1.600000000000000000e+01
-2.227443933486938477e+00,1.700000000000000000e+01
-2.192386150360107422e+00,2.500000000000000000e+01
-2.157328128814697266e+00,2.000000000000000000e+01
-2.122270345687866211e+00,1.900000000000000000e+01
-2.087212562561035156e+00,2.000000000000000000e+01
-2.052154779434204102e+00,4.300000000000000000e+01
-2.017096996307373047e+00,2.700000000000000000e+01
-1.982039093971252441e+00,3.300000000000000000e+01
-1.946981191635131836e+00,4.300000000000000000e+01
-1.911923408508300781e+00,2.300000000000000000e+01
-1.876865625381469727e+00,3.800000000000000000e+01
-1.841807723045349121e+00,3.100000000000000000e+01
-1.806749939918518066e+00,4.800000000000000000e+01
-1.771692156791687012e+00,4.000000000000000000e+01
-1.736634254455566406e+00,4.100000000000000000e+01
-1.701576471328735352e+00,4.800000000000000000e+01
-1.666518688201904297e+00,5.100000000000000000e+01
-1.631460785865783691e+00,5.200000000000000000e+01
-1.596403002738952637e+00,5.000000000000000000e+01
-1.561345100402832031e+00,3.900000000000000000e+01
-1.526287317276000977e+00,7.600000000000000000e+01
-1.491229534149169922e+00,6.500000000000000000e+01
-1.456171631813049316e+00,6.600000000000000000e+01
-1.421113848686218262e+00,5.700000000000000000e+01
-1.386056065559387207e+00,5.200000000000000000e+01
-1.350998163223266602e+00,6.800000000000000000e+01
-1.315940380096435547e+00,6.700000000000000000e+01
-1.280882477760314941e+00,6.900000000000000000e+01
-1.245824694633483887e+00,6.800000000000000000e+01
-1.210766911506652832e+00,8.100000000000000000e+01
-1.175709009170532227e+00,6.400000000000000000e+01
-1.140651226043701172e+00,6.900000000000000000e+01
-1.105593442916870117e+00,6.300000000000000000e+01
-1.070535540580749512e+00,9.700000000000000000e+01
-1.035477757453918457e+00,9.600000000000000000e+01
-1.000419855117797852e+00,9.300000000000000000e+01
-9.653620719909667969e-01,7.900000000000000000e+01
-9.303042292594909668e-01,9.300000000000000000e+01
-8.952464461326599121e-01,9.300000000000000000e+01
-8.601886034011840820e-01,9.300000000000000000e+01
-8.251307606697082520e-01,8.600000000000000000e+01
-7.900729179382324219e-01,9.600000000000000000e+01
-7.550151348114013672e-01,9.800000000000000000e+01
-7.199572920799255371e-01,1.070000000000000000e+02
-6.848994493484497070e-01,1.080000000000000000e+02
-6.498416662216186523e-01,9.500000000000000000e+01
-6.147838234901428223e-01,9.900000000000000000e+01
-5.797259807586669922e-01,9.700000000000000000e+01
-5.446681380271911621e-01,1.110000000000000000e+02
-5.096103549003601074e-01,9.900000000000000000e+01
-4.745525121688842773e-01,1.350000000000000000e+02
-4.394946694374084473e-01,1.210000000000000000e+02
-4.044368565082550049e-01,1.070000000000000000e+02
-3.693790137767791748e-01,1.130000000000000000e+02
-3.343212008476257324e-01,1.220000000000000000e+02
-2.992633581161499023e-01,1.190000000000000000e+02
-2.642055451869964600e-01,1.200000000000000000e+02
-2.291477173566818237e-01,1.110000000000000000e+02
-1.940898895263671875e-01,1.180000000000000000e+02
-1.590320616960525513e-01,1.140000000000000000e+02
-1.239742338657379150e-01,1.230000000000000000e+02
-8.891640603542327881e-02,1.230000000000000000e+02
-5.385857447981834412e-02,1.100000000000000000e+02
-1.880074851214885712e-02,1.160000000000000000e+02
1.625707931816577911e-02,1.090000000000000000e+02
5.131490528583526611e-02,1.110000000000000000e+02
8.637273311614990234e-02,1.050000000000000000e+02
1.214305609464645386e-01,8.900000000000000000e+01
1.564883887767791748e-01,1.070000000000000000e+02
1.915462166070938110e-01,9.600000000000000000e+01
2.266040444374084473e-01,1.050000000000000000e+02
2.616618573665618896e-01,1.220000000000000000e+02
2.967197000980377197e-01,1.100000000000000000e+02
3.317775130271911621e-01,1.070000000000000000e+02
3.668353557586669922e-01,1.050000000000000000e+02
4.018931686878204346e-01,1.170000000000000000e+02
4.369510114192962646e-01,9.400000000000000000e+01
4.720088243484497070e-01,9.200000000000000000e+01
5.070666670799255371e-01,1.140000000000000000e+02
5.421245098114013672e-01,1.020000000000000000e+02
5.771822929382324219e-01,1.040000000000000000e+02
6.122401356697082520e-01,9.400000000000000000e+01
6.472979784011840820e-01,7.800000000000000000e+01
6.823558211326599121e-01,9.000000000000000000e+01
7.174136042594909668e-01,9.500000000000000000e+01
7.524714469909667969e-01,8.300000000000000000e+01
7.875292897224426270e-01,9.000000000000000000e+01
8.225871324539184570e-01,8.500000000000000000e+01
8.576449155807495117e-01,8.800000000000000000e+01
8.927027583122253418e-01,7.000000000000000000e+01
9.277606010437011719e-01,8.500000000000000000e+01
9.628183841705322266e-01,6.500000000000000000e+01
9.978762269020080566e-01,6.200000000000000000e+01
1.032934069633483887e+00,7.600000000000000000e+01
1.067991852760314941e+00,8.300000000000000000e+01
1.103049755096435547e+00,5.800000000000000000e+01
1.138107538223266602e+00,6.300000000000000000e+01
1.173165321350097656e+00,6.900000000000000000e+01
1.208223223686218262e+00,6.800000000000000000e+01
1.243281006813049316e+00,6.000000000000000000e+01
1.278338909149169922e+00,6.000000000000000000e+01
1.313396692276000977e+00,4.500000000000000000e+01
1.348454475402832031e+00,4.300000000000000000e+01
1.383512377738952637e+00,4.100000000000000000e+01
1.418570160865783691e+00,4.200000000000000000e+01
1.453627943992614746e+00,3.700000000000000000e+01
1.488685846328735352e+00,3.700000000000000000e+01
1.523743629455566406e+00,5.200000000000000000e+01
1.558801531791687012e+00,5.200000000000000000e+01
1.593859314918518066e+00,4.700000000000000000e+01
1.628917098045349121e+00,3.100000000000000000e+01
1.663975000381469727e+00,2.900000000000000000e+01
1.699032783508300781e+00,3.300000000000000000e+01
1.734090566635131836e+00,4.000000000000000000e+01
1.769148468971252441e+00,3.500000000000000000e+01
1.804206252098083496e+00,2.800000000000000000e+01
1.839264154434204102e+00,4.800000000000000000e+01
1.874321937561035156e+00,3.200000000000000000e+01
1.909379720687866211e+00,3.500000000000000000e+01
1.944437623023986816e+00,3.800000000000000000e+01
1.979495406150817871e+00,3.300000000000000000e+01
2.014553308486938477e+00,1.600000000000000000e+01
2.049611091613769531e+00,2.500000000000000000e+01
2.084668874740600586e+00,2.900000000000000000e+01
2.119726657867431641e+00,3.000000000000000000e+01
2.154784440994262695e+00,3.800000000000000000e+01
2.189842462539672852e+00,2.500000000000000000e+01
2.224900245666503906e+00,2.500000000000000000e+01
2.259958028793334961e+00,2.800000000000000000e+01
2.295015811920166016e+00,2.500000000000000000e+01
2.330073595046997070e+00,2.100000000000000000e+01
2.365131616592407227e+00,2.000000000000000000e+01
2.400189399719238281e+00,1.800000000000000000e+01
2.435247182846069336e+00,2.400000000000000000e+01
2.470304965972900391e+00,2.900000000000000000e+01
2.505362749099731445e+00,1.700000000000000000e+01
2.540420532226562500e+00,1.900000000000000000e+01
2.575478553771972656e+00,2.000000000000000000e+01
2.610536336898803711e+00,1.300000000000000000e+01
2.645594120025634766e+00,1.600000000000000000e+01
2.680651903152465820e+00,1.600000000000000000e+01
2.715709686279296875e+00,1.500000000000000000e+01
2.750767707824707031e+00,2.000000000000000000e+01
2.785825490951538086e+00,1.600000000000000000e+01
2.820883274078369141e+00,1.000000000000000000e+01
2.855941057205200195e+00,1.000000000000000000e+01
2.890998840332031250e+00,8.000000000000000000e+00
2.926056623458862305e+00,3.000000000000000000e+00
2.961114645004272461e+00,8.000000000000000000e+00
2.996172428131103516e+00,6.000000000000000000e+00
3.031230211257934570e+00,1.000000000000000000e+01
3.066287994384765625e+00,7.000000000000000000e+00
3.101345777511596680e+00,4.000000000000000000e+00
3.136403799057006836e+00,2.000000000000000000e+00
3.171461582183837891e+00,4.000000000000000000e+00
3.206519365310668945e+00,5.000000000000000000e+00
3.241577148437500000e+00,2.000000000000000000e+00
3.276634931564331055e+00,2.000000000000000000e+00
3.311692953109741211e+00,1.000000000000000000e+00
3.346750736236572266e+00,1.000000000000000000e+00
3.381808519363403320e+00,3.000000000000000000e+00
3.416866302490234375e+00,0.000000000000000000e+00
3.451924085617065430e+00,0.000000000000000000e+00
3.486981868743896484e+00,1.000000000000000000e+00
3.522039890289306641e+00,1.000000000000000000e+00
3.557097673416137695e+00,2.000000000000000000e+00
3.592155456542968750e+00,1.000000000000000000e+00


==> Data/data_mine_awgn_20.txt <==
-3.784463119506835938e+01,1.000000000000000000e+00
-3.747864913940429688e+01,0.000000000000000000e+00
-3.711267089843750000e+01,1.000000000000000000e+00
-3.674668884277343750e+01,0.000000000000000000e+00
-3.638071060180664062e+01,0.000000000000000000e+00
-3.601472854614257812e+01,1.000000000000000000e+00
-3.564875030517578125e+01,0.000000000000000000e+00
-3.528277206420898438e+01,0.000000000000000000e+00
-3.491679000854492188e+01,0.000000000000000000e+00
-3.455081176757812500e+01,0.000000000000000000e+00
-3.418482971191406250e+01,0.000000000000000000e+00
-3.381885147094726562e+01,1.000000000000000000e+00
-3.345286941528320312e+01,0.000000000000000000e+00
-3.308689117431640625e+01,0.000000000000000000e+00
-3.272091293334960938e+01,0.000000000000000000e+00
-3.235493087768554688e+01,0.000000000000000000e+00
-3.198895072937011719e+01,1.000000000000000000e+00
-3.162297248840332031e+01,2.000000000000000000e+00
-3.125699234008789062e+01,3.000000000000000000e+00
-3.089101219177246094e+01,1.000000000000000000e+00
-3.052503204345703125e+01,2.000000000000000000e+00
-3.015905189514160156e+01,1.000000000000000000e+00
-2.979307174682617188e+01,1.000000000000000000e+00
-2.942709159851074219e+01,0.000000000000000000e+00
-2.906111145019531250e+01,3.000000000000000000e+00
-2.869513320922851562e+01,0.000000000000000000e+00
-2.832915306091308594e+01,2.000000000000000000e+00
-2.796317291259765625e+01,2.000000000000000000e+00
-2.759719276428222656e+01,3.000000000000000000e+00
-2.723121261596679688e+01,4.000000000000000000e+00
-2.686523246765136719e+01,3.000000000000000000e+00
-2.649925231933593750e+01,1.000000000000000000e+00
-2.613327407836914062e+01,3.000000000000000000e+00
-2.576729393005371094e+01,5.000000000000000000e+00
-2.540131378173828125e+01,8.000000000000000000e+00
-2.503533363342285156e+01,4.000000000000000000e+00
-2.466935348510742188e+01,3.000000000000000000e+00
-2.430337333679199219e+01,6.000000000000000000e+00
-2.393739318847656250e+01,4.000000000000000000e+00
-2.357141494750976562e+01,4.000000000000000000e+00
-2.320543479919433594e+01,5.000000000000000000e+00
-2.283945465087890625e+01,1.200000000000000000e+01
-2.247347450256347656e+01,5.000000000000000000e+00
-2.210749435424804688e+01,1.500000000000000000e+01
-2.174151420593261719e+01,1.200000000000000000e+01
-2.137553405761718750e+01,1.700000000000000000e+01
-2.100955581665039062e+01,1.500000000000000000e+01
-2.064357566833496094e+01,1.900000000000000000e+01
-2.027759552001953125e+01,1.800000000000000000e+01
-1.991161537170410156e+01,1.800000000000000000e+01
-1.954563522338867188e+01,1.500000000000000000e+01
-1.917965507507324219e+01,1.300000000000000000e+01
-1.881367492675781250e+01,2.400000000000000000e+01
-1.844769668579101562e+01,1.500000000000000000e+01
-1.808171653747558594e+01,1.900000000000000000e+01
-1.771573638916015625e+01,2.200000000000000000e+01
-1.734975624084472656e+01,2.400000000000000000e+01
-1.698377609252929688e+01,2.800000000000000000e+01
-1.661779594421386719e+01,2.100000000000000000e+01
-1.625181579589843750e+01,2.800000000000000000e+01
-1.588583660125732422e+01,3.200000000000000000e+01
-1.551985645294189453e+01,3.200000000000000000e+01
-1.515387725830078125e+01,4.300000000000000000e+01
-1.478789710998535156e+01,3.400000000000000000e+01
-1.442191696166992188e+01,3.900000000000000000e+01
-1.405593681335449219e+01,4.300000000000000000e+01
-1.368995761871337891e+01,4.700000000000000000e+01
-1.332397747039794922e+01,4.600000000000000000e+01
-1.295799732208251953e+01,4.500000000000000000e+01
-1.259201812744140625e+01,5.900000000000000000e+01
-1.222603797912597656e+01,6.100000000000000000e+01
-1.186005783081054688e+01,5.800000000000000000e+01
-1.149407768249511719e+01,6.600000000000000000e+01
-1.112809848785400391e+01,6.400000000000000000e+01
-1.076211833953857422e+01,7.300000000000000000e+01
-1.039613819122314453e+01,8.300000000000000000e+01
-1.003015899658203125e+01,7.500000000000000000e+01
-9.664178848266601562e+00,7.300000000000000000e+01
-9.298198699951171875e+00,1.010000000000000000e+02
-8.932218551635742188e+00,8.100000000000000000e+01
-8.566239356994628906e+00,8.100000000000000000e+01
-8.200259208679199219e+00,9.400000000000000000e+01
-7.834279060363769531e+00,8.500000000000000000e+01
-7.468299388885498047e+00,9.500000000000000000e+01
-7.102319717407226562e+00,1.050000000000000000e+02
-6.736339569091796875e+00,1.060000000000000000e+02
-6.370359897613525391e+00,1.100000000000000000e+02
-6.004379749298095703e+00,1.080000000000000000e+02
-5.638400077819824219e+00,1.040000000000000000e+02
-5.272419929504394531e+00,1.310000000000000000e+02
-4.906440258026123047e+00,1.070000000000000000e+02
-4.540460586547851562e+00,1.420000000000000000e+02
-4.174480438232421875e+00,1.580000000000000000e+02
-3.808500528335571289e+00,1.330000000000000000e+02
-3.442520618438720703e+00,1.460000000000000000e+02
-3.076540946960449219e+00,1.490000000000000000e+02
-2.710561037063598633e+00,1.470000000000000000e+02
-2.344581127166748047e+00,1.620000000000000000e+02
-1.978601217269897461e+00,1.690000000000000000e+02
-1.612621307373046875e+00,1.360000000000000000e+02
-1.246641397476196289e+00,1.320000000000000000e+02
-8.806615471839904785e-01,1.370000000000000000e+02
-5.146816372871398926e-01,1.530000000000000000e+02
-1.487017869949340820e-01,1.350000000000000000e+02
2.172780930995941162e-01,1.550000000000000000e+02
5.832579731941223145e-01,1.480000000000000000e+02
9.492378830909729004e-01,1.380000000000000000e+02
1.315217733383178711e+00,1.400000000000000000e+02
1.681197643280029297e+00,1.400000000000000000e+02
2.047177553176879883e+00,1.450000000000000000e+02
2.413157463073730469e+00,1.360000000000000000e+02
2.779137372970581055e+00,1.550000000000000000e+02
3.145117044448852539e+00,1.600000000000000000e+02
3.511096954345703125e+00,1.440000000000000000e+02
3.877076864242553711e+00,1.500000000000000000e+02
4.243056774139404297e+00,1.260000000000000000e+02
4.609036445617675781e+00,1.320000000000000000e+02
4.975016593933105469e+00,1.230000000000000000e+02
5.340996265411376953e+00,1.280000000000000000e+02
5.706976413726806641e+00,1.230000000000000000e+02
6.072956085205078125e+00,1.230000000000000000e+02
6.438936233520507812e+00,1.240000000000000000e+02
6.804915904998779297e+00,1.390000000000000000e+02
7.170896053314208984e+00,1.390000000000000000e+02
7.536875724792480469e+00,1.200000000000000000e+02
7.902855396270751953e+00,1.190000000000000000e+02
8.268835067749023438e+00,8.600000000000000000e+01
8.634815216064453125e+00,1.170000000000000000e+02
9.000795364379882812e+00,9.700000000000000000e+01
9.366775512695312500e+00,1.100000000000000000e+02
9.732754707336425781e+00,1.040000000000000000e+02
1.009873485565185547e+01,1.090000000000000000e+02
1.046471500396728516e+01,9.900000000000000000e+01
1.083069419860839844e+01,8.300000000000000000e+01
1.119667434692382812e+01,9.300000000000000000e+01
1.156265449523925781e+01,7.800000000000000000e+01
1.192863464355468750e+01,8.900000000000000000e+01
1.229461383819580078e+01,8.900000000000000000e+01
1.266059398651123047e+01,7.500000000000000000e+01
1.302657413482666016e+01,7.500000000000000000e+01
1.339255428314208984e+01,7.700000000000000000e+01
1.375853347778320312e+01,6.900000000000000000e+01
1.412451362609863281e+01,6.500000000000000000e+01
1.449049377441406250e+01,6.600000000000000000e+01
1.485647296905517578e+01,6.400000000000000000e+01
1.522245311737060547e+01,4.700000000000000000e+01
1.558843326568603516e+01,4.000000000000000000e+01
1.595441341400146484e+01,4.500000000000000000e+01
1.632039260864257812e+01,4.000000000000000000e+01
1.668637275695800781e+01,4.400000000000000000e+01
1.705235290527343750e+01,3.400000000000000000e+01
1.741833305358886719e+01,3.500000000000000000e+01
1.778431320190429688e+01,3.400000000000000000e+01
1.815029144287109375e+01,3.400000000000000000e+01
1.851627159118652344e+01,2.700000000000000000e+01
1.888225173950195312e+01,1.900000000000000000e+01
1.924823188781738281e+01,2.200000000000000000e+01
1.961421203613281250e+01,1.900000000000000000e+01
1.998019218444824219e+01,2.300000000000000000e+01
2.034617233276367188e+01,2.000000000000000000e+01
2.071215057373046875e+01,1.300000000000000000e+01
2.107813072204589844e+01,2.200000000000000000e+01
2.144411087036132812e+01,1.500000000000000000e+01
2.181009101867675781e+01,1.000000000000000000e+01
2.217607116699218750e+01,1.400000000000000000e+01
2.254205131530761719e+01,2.000000000000000000e+01
2.290803146362304688e+01,9.000000000000000000e+00
2.327400970458984375e+01,1.100000000000000000e+01
2.363998985290527344e+01,9.000000000000000000e+00
2.400597000122070312e+01,1.000000000000000000e+01
2.437195014953613281e+01,1.000000000000000000e+01
2.473793029785156250e+01,1.700000000000000000e+01
2.510391044616699219e+01,8.000000000000000000e+00
2.546989059448242188e+01,7.000000000000000000e+00
2.583586883544921875e+01,9.000000000000000000e+00
2.620184898376464844e+01,8.000000000000000000e+00
2.656782913208007812e+01,4.000000000000000000e+00
2.693380928039550781e+01,6.000000000000000000e+00
2.729978942871093750e+01,1.000000000000000000e+00
2.766576957702636719e+01,8.000000000000000000e+00
2.803174972534179688e+01,3.000000000000000000e+00
2.839772987365722656e+01,6.000000000000000000e+00
2.876370811462402344e+01,6.000000000000000000e+00
2.912968826293945312e+01,4.000000000000000000e+00
2.949566841125488281e+01,4.000000000000000000e+00
2.986164855957031250e+01,6.000000000000000000e+00
3.022762870788574219e+01,7.000000000000000000e+00
3.059360885620117188e+01,1.000000000000000000e+00
3.095958900451660156e+01,6.000000000000000000e+00
3.132556724548339844e+01,2.000000000000000000e+00
3.169154739379882812e+01,1.000000000000000000e+00
3.205752944946289062e+01,3.000000000000000000e+00
3.242350769042968750e+01,2.000000000000000000e+00
3.278948593139648438e+01,2.000000000000000000e+00
3.315546798706054688e+01,0.000000000000000000e+00
3.352144622802734375e+01,2.000000000000000000e+00
3.388742828369140625e+01,1.000000000000000000e+00
3.425340652465820312e+01,1.000000000000000000e+00
3.461938858032226562e+01,0.000000000000000000e+00
3.498536682128906250e+01,2.000000000000000000e+00


==> Data/data_mine_awgn_40.txt <==
-3.382729492187500000e+02,1.000000000000000000e+00
-3.348681030273437500e+02,2.000000000000000000e+00
-3.314632568359375000e+02,1.000000000000000000e+00
-3.280583801269531250e+02,1.000000000000000000e+00
-3.246535339355468750e+02,0.000000000000000000e+00
-3.212486877441406250e+02,1.000000000000000000e+00
-3.178438415527343750e+02,3.000000000000000000e+00
-3.144389953613281250e+02,0.000000000000000000e+00
-3.110341491699218750e+02,1.000000000000000000e+00
-3.076292724609375000e+02,4.000000000000000000e+00
-3.042244262695312500e+02,2.000000000000000000e+00
-3.008195800781250000e+02,1.000000000000000000e+00
-2.974147338867187500e+02,0.000000000000000000e+00
-2.940098876953125000e+02,2.000000000000000000e+00
-2.906050415039062500e+02,6.000000000000000000e+00
-2.872001953125000000e+02,4.000000000000000000e+00
-2.837953186035156250e+02,2.000000000000000000e+00
-2.803904724121093750e+02,2.000000000000000000e+00
-2.769856262207031250e+02,2.000000000000000000e+00
-2.735807800292968750e+02,2.000000000000000000e+00
-2.701759338378906250e+02,2.000000000000000000e+00
-2.667710876464843750e+02,4.000000000000000000e+00
-2.633662414550781250e+02,1.100000000000000000e+01
-2.599613647460937500e+02,4.000000000000000000e+00
-2.565565185546875000e+02,4.000000000000000000e+00
-2.531516723632812500e+02,4.000000000000000000e+00
-2.497468261718750000e+02,4.000000000000000000e+00
-2.463419799804687500e+02,5.000000000000000000e+00
-2.429371185302734375e+02,7.000000000000000000e+00
-2.395322723388671875e+02,5.000000000000000000e+00
-2.361274261474609375e+02,1.500000000000000000e+01
-2.327225646972656250e+02,1.200000000000000000e+01
-2.293177185058593750e+02,1.100000000000000000e+01
-2.259128723144531250e+02,1.200000000000000000e+01
-2.225080261230468750e+02,1.700000000000000000e+01
-2.191031646728515625e+02,1.600000000000000000e+01
-2.156983184814453125e+02,1.500000000000000000e+01
-2.122934722900390625e+02,2.100000000000000000e+01
-2.088886108398437500e+02,2.200000000000000000e+01
-2.054837646484375000e+02,1.600000000000000000e+01
-2.020789184570312500e+02,1.100000000000000000e+01
-1.986740570068359375e+02,2.000000000000000000e+01
-1.952692108154296875e+02,1.800000000000000000e+01
-1.918643646240234375e+02,1.800000000000000000e+01
-1.884595031738281250e+02,2.500000000000000000e+01
-1.850546569824218750e+02,2.800000000000000000e+01
-1.816498107910156250e+02,2.400000000000000000e+01
-1.782449645996093750e+02,2.600000000000000000e+01
-1.748401031494140625e+02,2.500000000000000000e+01
-1.714352569580078125e+02,2.700000000000000000e+01
-1.680304107666015625e+02,3.300000000000000000e+01
-1.646255493164062500e+02,4.200000000000000000e+01
-1.612207031250000000e+02,2.800000000000000000e+01
-1.578158569335937500e+02,2.600000000000000000e+01
-1.544110107421875000e+02,2.700000000000000000e+01
-1.510061492919921875e+02,3.200000000000000000e+01
-1.476013031005859375e+02,4.400000000000000000e+01
-1.441964569091796875e+02,4.400000000000000000e+01
-1.407915954589843750e+02,4.800000000000000000e+01
-1.373867492675781250e+02,5.400000000000000000e+01
-1.339819030761718750e+02,7.200000000000000000e+01
-1.305770416259765625e+02,5.500000000000000000e+01
-1.271721954345703125e+02,5.100000000000000000e+01
-1.237673492431640625e+02,7.200000000000000000e+01
-1.203624954223632812e+02,8.200000000000000000e+01
-1.169576416015625000e+02,7.400000000000000000e+01
-1.135527954101562500e+02,6.700000000000000000e+01
-1.101479415893554688e+02,5.900000000000000000e+01
-1.067430953979492188e+02,7.400000000000000000e+01
-1.033382415771484375e+02,7.100000000000000000e+01
-9.993338775634765625e+01,8.100000000000000000e+01
-9.652854156494140625e+01,9.100000000000000000e+01
-9.312368774414062500e+01,7.500000000000000000e+01
-8.971884155273437500e+01,7.500000000000000000e+01
-8.631398773193359375e+01,9.300000000000000000e+01
-8.290913391113281250e+01,8.500000000000000000e+01
-7.950428771972656250e+01,1.190000000000000000e+02
-7.609943389892578125e+01,1.010000000000000000e+02
-7.269458770751953125e+01,9.400000000000000000e+01
-6.928973388671875000e+01,1.080000000000000000e+02
-6.588488006591796875e+01,1.130000000000000000e+02
-6.248003387451171875e+01,1.210000000000000000e+02
-5.907518005371093750e+01,1.110000000000000000e+02
-5.567033004760742188e+01,9.200000000000000000e+01
-5.226548004150390625e+01,1.250000000000000000e+02
-4.886063003540039062e+01,1.140000000000000000e+02
-4.545578002929687500e+01,1.130000000000000000e+02
-4.205092620849609375e+01,1.300000000000000000e+02
-3.864607620239257812e+01,1.330000000000000000e+02
-3.524122619628906250e+01,1.280000000000000000e+02
-3.183637619018554688e+01,1.200000000000000000e+02
-2.843152427673339844e+01,1.150000000000000000e+02
-2.502667427062988281e+01,1.370000000000000000e+02
-2.162182235717773438e+01,1.150000000000000000e+02
-1.821697235107421875e+01,1.380000000000000000e+02
-1.481212139129638672e+01,1.670000000000000000e+02
-1.140727043151855469e+01,1.450000000000000000e+02
-8.002420425415039062e+00,1.450000000000000000e+02
-4.597569465637207031e+00,1.300000000000000000e+02
-1.192718505859375000e+00,1.340000000000000000e+02
2.212132215499877930e+00,1.320000000000000000e+02
5.616982936859130859e+00,1.150000000000000000e+02
9.021833419799804688e+00,1.340000000000000000e+02
1.242668437957763672e+01,1.170000000000000000e+02
1.583153533935546875e+01,1.560000000000000000e+02
1.923638534545898438e+01,1.540000000000000000e+02
2.264123725891113281e+01,1.330000000000000000e+02
2.604608726501464844e+01,1.400000000000000000e+02
2.945093917846679688e+01,1.290000000000000000e+02
3.285578918457031250e+01,1.590000000000000000e+02
3.626063919067382812e+01,1.350000000000000000e+02
3.966548919677734375e+01,1.410000000000000000e+02
4.307034301757812500e+01,1.320000000000000000e+02
4.647519302368164062e+01,1.120000000000000000e+02
4.988004302978515625e+01,1.260000000000000000e+02
5.328489303588867188e+01,1.130000000000000000e+02
5.668974304199218750e+01,1.300000000000000000e+02
6.009459686279296875e+01,1.040000000000000000e+02
6.349944686889648438e+01,1.030000000000000000e+02
6.690429687500000000e+01,1.020000000000000000e+02
7.030915069580078125e+01,9.500000000000000000e+01
7.371399688720703125e+01,9.900000000000000000e+01
7.711885070800781250e+01,8.800000000000000000e+01
8.052369689941406250e+01,7.900000000000000000e+01
8.392855072021484375e+01,8.700000000000000000e+01
8.733340454101562500e+01,1.040000000000000000e+02
9.073825073242187500e+01,7.600000000000000000e+01
9.414310455322265625e+01,8.000000000000000000e+01
9.754795074462890625e+01,9.100000000000000000e+01
1.009528045654296875e+02,9.900000000000000000e+01
1.043576583862304688e+02,9.600000000000000000e+01
1.077625045776367188e+02,8.400000000000000000e+01
1.111673583984375000e+02,7.600000000000000000e+01
1.145722045898437500e+02,7.400000000000000000e+01
1.179770584106445312e+02,7.200000000000000000e+01
1.213819122314453125e+02,6.000000000000000000e+01
1.247867584228515625e+02,5.800000000000000000e+01
1.281916046142578125e+02,6.800000000000000000e+01
1.315964660644531250e+02,5.000000000000000000e+01
1.350013122558593750e+02,6.700000000000000000e+01
1.384061584472656250e+02,5.700000000000000000e+01
1.418110198974609375e+02,6.300000000000000000e+01
1.452158660888671875e+02,4.900000000000000000e+01
1.486207122802734375e+02,4.500000000000000000e+01
1.520255737304687500e+02,3.100000000000000000e+01
1.554304199218750000e+02,3.400000000000000000e+01
1.588352661132812500e+02,3.800000000000000000e+01
1.622401123046875000e+02,4.400000000000000000e+01
1.656449737548828125e+02,2.900000000000000000e+01
1.690498199462890625e+02,2.600000000000000000e+01
1.724546661376953125e+02,3.500000000000000000e+01
1.758595275878906250e+02,3.300000000000000000e+01
1.792643737792968750e+02,2.100000000000000000e+01
1.826692199707031250e+02,2.800000000000000000e+01
1.860740661621093750e+02,2.800000000000000000e+01
1.894789276123046875e+02,3.000000000000000000e+01
1.928837738037109375e+02,2.000000000000000000e+01
1.962886199951171875e+02,1.700000000000000000e+01
1.996934814453125000e+02,1.700000000000000000e+01
2.030983276367187500e+02,1.900000000000000000e+01
2.065031738281250000e+02,1.400000000000000000e+01
2.099080352783203125e+02,1.500000000000000000e+01
2.133128814697265625e+02,8.000000000000000000e+00
2.167177276611328125e+02,1.300000000000000000e+01
2.201225891113281250e+02,1.300000000000000000e+01
2.235274353027343750e+02,6.000000000000000000e+00
2.269322814941406250e+02,2.000000000000000000e+01
2.303371276855468750e+02,9.000000000000000000e+00
2.337419891357421875e+02,1.000000000000000000e+01
2.371468353271484375e+02,1.200000000000000000e+01
2.405516815185546875e+02,5.000000000000000000e+00
2.439565429687500000e+02,8.000000000000000000e+00
2.473613891601562500e+02,5.000000000000000000e+00
2.507662353515625000e+02,8.000000000000000000e+00
2.541710815429687500e+02,4.000000000000000000e+00
2.575759277343750000e+02,4.000000000000000000e+00
2.609808044433593750e+02,3.000000000000000000e+00
2.643856506347656250e+02,5.000000000000000000e+00
2.677904968261718750e+02,3.000000000000000000e+00
2.711953430175781250e+02,4.000000000000000000e+00
2.746001892089843750e+02,2.000000000000000000e+00
2.780050354003906250e+02,4.000000000000000000e+00
2.814098815917968750e+02,2.000000000000000000e+00
2.848147583007812500e+02,4.000000000000000000e+00
2.882196044921875000e+02,1.000000000000000000e+00
2.916244506835937500e+02,4.000000000000000000e+00
2.950292968750000000e+02,1.000000000000000000e+00
2.984341430664062500e+02,3.000000000000000000e+00
3.018389892578125000e+02,1.000000000000000000e+00
3.052438354492187500e+02,2.000000000000000000e+00
3.086487121582031250e+02,2.000000000000000000e+00
3.120535583496093750e+02,0.000000000000000000e+00
3.154584045410156250e+02,0.000000000000000000e+00
3.188632507324218750e+02,1.000000000000000000e+00
3.222680969238281250e+02,0.000000000000000000e+00
3.256729431152343750e+02,0.000000000000000000e+00
3.290778198242187500e+02,0.000000000000000000e+00
3.324826660156250000e+02,0.000000000000000000e+00
3.358875122070312500e+02,0.000000000000000000e+00
3.392923583984375000e+02,1.000000000000000000e+00


==> Data/data_optical_8db_peak.txt <==
6.491289287805557251e-02,3.032000000000000000e+03
1.280086338520050049e-01,1.070000000000000000e+02
1.911043673753738403e-01,6.100000000000000000e+01
2.542001008987426758e-01,4.700000000000000000e+01
3.172958493232727051e-01,4.200000000000000000e+01
3.803915679454803467e-01,2.500000000000000000e+01
4.434873163700103760e-01,3.400000000000000000e+01
5.065830349922180176e-01,2.500000000000000000e+01
5.696787834167480469e-01,1.400000000000000000e+01
6.327745318412780762e-01,1.700000000000000000e+01
6.958702802658081055e-01,1.700000000000000000e+01
7.589660286903381348e-01,1.400000000000000000e+01
8.220617175102233887e-01,1.800000000000000000e+01
8.851574659347534180e-01,2.100000000000000000e+01
9.482532143592834473e-01,1.600000000000000000e+01
1.011348962783813477e+00,1.500000000000000000e+01
1.074444651603698730e+00,8.000000000000000000e+00
1.137540459632873535e+00,1.500000000000000000e+01
1.200636148452758789e+00,1.600000000000000000e+01
1.263731956481933594e+00,1.200000000000000000e+01
1.326827645301818848e+00,1.300000000000000000e+01
1.389923334121704102e+00,5.000000000000000000e+00
1.453019142150878906e+00,1.000000000000000000e+01
1.516114830970764160e+00,1.100000000000000000e+01
1.579210638999938965e+00,1.700000000000000000e+01
1.642306327819824219e+00,1.100000000000000000e+01
1.705402016639709473e+00,1.700000000000000000e+01
1.768497824668884277e+00,7.000000000000000000e+00
1.831593513488769531e+00,7.000000000000000000e+00
1.894689321517944336e+00,1.000000000000000000e+01
1.957785010337829590e+00,9.000000000000000000e+00
2.020880699157714844e+00,1.000000000000000000e+01
2.083976507186889648e+00,1.500000000000000000e+01
2.147072315216064453e+00,9.000000000000000000e+00
2.210167884826660156e+00,6.000000000000000000e+00
2.273263692855834961e+00,1.100000000000000000e+01
2.336359500885009766e+00,1.600000000000000000e+01
2.399455070495605469e+00,2.000000000000000000e+01
2.462550878524780273e+00,1.200000000000000000e+01
2.525646686553955078e+00,1.900000000000000000e+01
2.588742494583129883e+00,1.400000000000000000e+01
2.651838064193725586e+00,1.100000000000000000e+01
2.714933872222900391e+00,1.900000000000000000e+01
2.778029680252075195e+00,2.600000000000000000e+01
2.841125249862670898e+00,2.900000000000000000e+01
2.904221057891845703e+00,2.600000000000000000e+01
2.967316865921020508e+00,4.500000000000000000e+01
3.030412435531616211e+00,7.860000000000000000e+02
3.093508243560791016e+00,1.308000000000000000e+03
3.156604051589965820e+00,6.800000000000000000e+01
3.219699859619140625e+00,4.900000000000000000e+01
3.282795429229736328e+00,4.300000000000000000e+01
3.345891237258911133e+00,3.000000000000000000e+01
3.408987045288085938e+00,1.600000000000000000e+01
3.472082614898681641e+00,1.800000000000000000e+01
3.535178422927856445e+00,1.200000000000000000e+01
3.598274230957031250e+00,1.400000000000000000e+01
3.661369800567626953e+00,1.200000000000000000e+01
3.724465608596801758e+00,1.000000000000000000e+01
3.787561416625976562e+00,8.000000000000000000e+00
3.850657224655151367e+00,9.000000000000000000e+00
3.913752794265747070e+00,5.000000000000000000e+00
3.976848602294921875e+00,1.000000000000000000e+01
4.039944171905517578e+00,8.000000000000000000e+00
4.103040218353271484e+00,8.000000000000000000e+00
4.166135787963867188e+00,5.000000000000000000e+00
4.229231357574462891e+00,2.000000000000000000e+00
4.292327404022216797e+00,4.000000000000000000e+00
4.355422973632812500e+00,5.000000000000000000e+00
4.418518543243408203e+00,7.000000000000000000e+00
4.481614589691162109e+00,1.100000000000000000e+01
4.544710159301757812e+00,6.000000000000000000e+00
4.607806205749511719e+00,7.000000000000000000e+00
4.670901775360107422e+00,7.000000000000000000e+00
4.733997344970703125e+00,4.000000000000000000e+00
4.797093391418457031e+00,1.000000000000000000e+01
4.860188961029052734e+00,2.000000000000000000e+00
4.923284530639648438e+00,8.000000000000000000e+00
4.986380577087402344e+00,6.000000000000000000e+00
5.049476146697998047e+00,7.000000000000000000e+00
5.112571716308593750e+00,7.000000000000000000e+00
5.175667762756347656e+00,7.000000000000000000e+00
5.238763332366943359e+00,6.000000000000000000e+00
5.301858901977539062e+00,8.000000000000000000e+00
5.364954948425292969e+00,2.000000000000000000e+00
5.428050518035888672e+00,5.000000000000000000e+00
5.491146087646484375e+00,5.000000000000000000e+00
5.554242134094238281e+00,9.000000000000000000e+00
5.617337703704833984e+00,5.000000000000000000e+00
5.680433273315429688e+00,6.000000000000000000e+00
5.743529319763183594e+00,6.000000000000000000e+00
5.806624889373779297e+00,4.000000000000000000e+00
5.869720935821533203e+00,7.000000000000000000e+00
5.932816505432128906e+00,3.000000000000000000e+00
5.995912075042724609e+00,1.000000000000000000e+00
6.059008121490478516e+00,3.000000000000000000e+00
6.122103691101074219e+00,3.000000000000000000e+00
6.185199260711669922e+00,1.100000000000000000e+01
6.248295307159423828e+00,1.000000000000000000e+01
6.311390876770019531e+00,3.426000000000000000e+03
6.35, 0


==> Data/data_smile_awgn_2.txt <==
-1.256802201271057129e+00,3.517000000000000000e+03
-1.243729591369628906e+00,8.400000000000000000e+02
-1.230656981468200684e+00,2.340000000000000000e+02
-1.217584371566772461e+00,4.400000000000000000e+01
-1.204511761665344238e+00,2.700000000000000000e+01
-1.191439151763916016e+00,2.600000000000000000e+01
-1.178366541862487793e+00,1.300000000000000000e+01
-1.165293931961059570e+00,1.300000000000000000e+01
-1.152221322059631348e+00,1.400000000000000000e+01
-1.139148712158203125e+00,6.000000000000000000e+00
-1.126076102256774902e+00,1.000000000000000000e+01
-1.113003492355346680e+00,6.000000000000000000e+00
-1.099930882453918457e+00,3.000000000000000000e+00
-1.086858272552490234e+00,5.000000000000000000e+00
-1.073785662651062012e+00,8.000000000000000000e+00
-1.060713052749633789e+00,0.000000000000000000e+00
-1.047640442848205566e+00,6.000000000000000000e+00
-1.034567832946777344e+00,5.000000000000000000e+00
-1.021495223045349121e+00,2.000000000000000000e+00
-1.008422613143920898e+00,3.000000000000000000e+00
-9.953500032424926758e-01,4.000000000000000000e+00
-9.822773933410644531e-01,6.000000000000000000e+00
-9.692047834396362305e-01,1.000000000000000000e+00
-9.561321735382080078e-01,0.000000000000000000e+00
-9.430595636367797852e-01,2.000000000000000000e+00
-9.299869537353515625e-01,4.000000000000000000e+00
-9.169143438339233398e-01,2.000000000000000000e+00
-9.038417339324951172e-01,2.000000000000000000e+00
-8.907691240310668945e-01,3.000000000000000000e+00
-8.776965141296386719e-01,1.000000000000000000e+00
-8.646239042282104492e-01,3.000000000000000000e+00
-8.515512943267822266e-01,2.000000000000000000e+00
-8.384786844253540039e-01,3.000000000000000000e+00
-8.254060745239257812e-01,1.000000000000000000e+00
-8.123334646224975586e-01,1.000000000000000000e+00
-7.992608547210693359e-01,2.000000000000000000e+00
-7.861882448196411133e-01,5.000000000000000000e+00
-7.731156349182128906e-01,1.000000000000000000e+00
-7.600430250167846680e-01,1.000000000000000000e+00
-7.469704151153564453e-01,3.000000000000000000e+00
-7.338978052139282227e-01,3.000000000000000000e+00
-7.208251953125000000e-01,5.000000000000000000e+00
-7.077525854110717773e-01,2.000000000000000000e+00
-6.946799755096435547e-01,0.000000000000000000e+00
-6.816073656082153320e-01,2.000000000000000000e+00
-6.685347557067871094e-01,7.000000000000000000e+00
-6.554621458053588867e-01,4.000000000000000000e+00
-6.423895359039306641e-01,1.000000000000000000e+00
-6.293169260025024414e-01,1.000000000000000000e+00
-6.162443161010742188e-01,6.000000000000000000e+00
-6.031717061996459961e-01,2.000000000000000000e+00
-5.900990962982177734e-01,4.000000000000000000e+00
-5.770264863967895508e-01,1.000000000000000000e+00
-5.639538764953613281e-01,2.000000000000000000e+00
-5.508812665939331055e-01,4.000000000000000000e+00
-5.378086566925048828e-01,2.000000000000000000e+00
-5.247360467910766602e-01,2.000000000000000000e+00
-5.116634368896484375e-01,2.000000000000000000e+00
-4.985908269882202148e-01,0.000000000000000000e+00
-4.855182170867919922e-01,5.000000000000000000e+00
-4.724456071853637695e-01,3.000000000000000000e+00
-4.593729972839355469e-01,3.000000000000000000e+00
-4.463003873825073242e-01,7.000000000000000000e+00
-4.332277774810791016e-01,1.000000000000000000e+00
-4.201551675796508789e-01,3.000000000000000000e+00
-4.070825576782226562e-01,5.000000000000000000e+00
-3.940099477767944336e-01,2.000000000000000000e+00
-3.809373378753662109e-01,1.000000000000000000e+00
-3.678647279739379883e-01,1.000000000000000000e+00
-3.547921180725097656e-01,4.000000000000000000e+00
-3.417195081710815430e-01,1.000000000000000000e+00
-3.286468982696533203e-01,1.000000000000000000e+00
-3.155742883682250977e-01,3.000000000000000000e+00
-3.025016784667968750e-01,0.000000000000000000e+00
-2.894290685653686523e-01,0.000000000000000000e+00
-2.763564586639404297e-01,1.000000000000000000e+00
-2.632838487625122070e-01,4.000000000000000000e+00
-2.502112388610839844e-01,2.000000000000000000e+00
-2.371386289596557617e-01,1.000000000000000000e+00
-2.240660190582275391e-01,8.000000000000000000e+00
-2.109934091567993164e-01,2.000000000000000000e+00
-1.979207992553710938e-01,3.000000000000000000e+00
-1.848481893539428711e-01,2.000000000000000000e+00
-1.717755794525146484e-01,1.000000000000000000e+00
-1.587029695510864258e-01,3.000000000000000000e+00
-1.456303596496582031e-01,2.000000000000000000e+00
-1.325577497482299805e-01,1.000000000000000000e+00
-1.194851398468017578e-01,2.000000000000000000e+00
-1.064125299453735352e-01,6.000000000000000000e+00
-9.333992004394531250e-02,4.000000000000000000e+00
-8.026731014251708984e-02,3.000000000000000000e+00
-6.719470024108886719e-02,0.000000000000000000e+00
-5.412209033966064453e-02,0.000000000000000000e+00
-4.104948043823242188e-02,3.000000000000000000e+00
-2.797687053680419922e-02,1.000000000000000000e+00
-1.490426063537597656e-02,1.000000000000000000e+00
-1.831650733947753906e-03,4.000000000000000000e+00
1.124095916748046875e-02,0.000000000000000000e+00
2.431356906890869141e-02,1.000000000000000000e+00
3.738617897033691406e-02,2.000000000000000000e+00
5.045878887176513672e-02,4.000000000000000000e+00
6.353139877319335938e-02,4.000000000000000000e+00
7.660400867462158203e-02,3.000000000000000000e+00
8.967661857604980469e-02,4.000000000000000000e+00
1.027492284774780273e-01,3.000000000000000000e+00
1.158218383789062500e-01,5.000000000000000000e+00
1.288944482803344727e-01,3.000000000000000000e+00
1.419670581817626953e-01,1.000000000000000000e+00
1.550396680831909180e-01,3.000000000000000000e+00
1.681122779846191406e-01,5.000000000000000000e+00
1.811848878860473633e-01,1.000000000000000000e+00
1.942574977874755859e-01,4.000000000000000000e+00
2.073301076889038086e-01,3.000000000000000000e+00
2.204027175903320312e-01,3.000000000000000000e+00
2.334753274917602539e-01,2.000000000000000000e+00
2.465479373931884766e-01,1.000000000000000000e+00
2.596205472946166992e-01,5.000000000000000000e+00
2.726931571960449219e-01,3.000000000000000000e+00
2.857657670974731445e-01,3.000000000000000000e+00
2.988383769989013672e-01,2.000000000000000000e+00
3.119109869003295898e-01,5.000000000000000000e+00
3.249835968017578125e-01,1.000000000000000000e+00
3.380562067031860352e-01,5.000000000000000000e+00
3.511288166046142578e-01,3.000000000000000000e+00
3.642014265060424805e-01,0.000000000000000000e+00
3.772740364074707031e-01,2.000000000000000000e+00
3.903466463088989258e-01,3.000000000000000000e+00
4.034192562103271484e-01,1.000000000000000000e+00
4.164918661117553711e-01,1.000000000000000000e+00
4.295644760131835938e-01,2.000000000000000000e+00
4.426370859146118164e-01,0.000000000000000000e+00
4.557096958160400391e-01,2.000000000000000000e+00
4.687823057174682617e-01,3.000000000000000000e+00
4.818549156188964844e-01,4.000000000000000000e+00
4.949275255203247070e-01,0.000000000000000000e+00
5.080001354217529297e-01,2.000000000000000000e+00
5.210727453231811523e-01,2.000000000000000000e+00
5.341453552246093750e-01,2.000000000000000000e+00
5.472179651260375977e-01,3.000000000000000000e+00
5.602905750274658203e-01,1.000000000000000000e+00
5.733631849288940430e-01,1.000000000000000000e+00
5.864357948303222656e-01,2.000000000000000000e+00
5.995084047317504883e-01,1.000000000000000000e+00
6.125810146331787109e-01,2.000000000000000000e+00
6.256536245346069336e-01,2.000000000000000000e+00
6.387262344360351562e-01,1.000000000000000000e+00
6.517988443374633789e-01,2.000000000000000000e+00
6.648714542388916016e-01,2.000000000000000000e+00
6.779440641403198242e-01,2.000000000000000000e+00
6.910166740417480469e-01,2.000000000000000000e+00
7.040892839431762695e-01,0.000000000000000000e+00
7.171618938446044922e-01,3.000000000000000000e+00
7.302345037460327148e-01,1.000000000000000000e+00
7.433071136474609375e-01,2.000000000000000000e+00
7.563797235488891602e-01,2.000000000000000000e+00
7.694523334503173828e-01,3.000000000000000000e+00
7.825249433517456055e-01,2.000000000000000000e+00
7.955975532531738281e-01,3.000000000000000000e+00
8.086701631546020508e-01,2.000000000000000000e+00
8.217427730560302734e-01,2.000000000000000000e+00
8.348153829574584961e-01,2.000000000000000000e+00
8.478879928588867188e-01,0.000000000000000000e+00
8.609606027603149414e-01,4.000000000000000000e+00
8.740332126617431641e-01,5.000000000000000000e+00
8.871058225631713867e-01,2.000000000000000000e+00
9.001784324645996094e-01,3.000000000000000000e+00
9.132510423660278320e-01,3.000000000000000000e+00
9.263236522674560547e-01,1.000000000000000000e+00
9.393962621688842773e-01,2.000000000000000000e+00
9.524688720703125000e-01,3.000000000000000000e+00
9.655414819717407227e-01,2.000000000000000000e+00
9.786140918731689453e-01,2.000000000000000000e+00
9.916867017745971680e-01,3.000000000000000000e+00
1.004759311676025391e+00,2.000000000000000000e+00
1.017831921577453613e+00,1.000000000000000000e+00
1.030904531478881836e+00,2.000000000000000000e+00
1.043977141380310059e+00,2.000000000000000000e+00
1.057049751281738281e+00,5.000000000000000000e+00
1.070122361183166504e+00,3.000000000000000000e+00
1.083194971084594727e+00,5.000000000000000000e+00
1.096267580986022949e+00,3.000000000000000000e+00
1.109340190887451172e+00,4.000000000000000000e+00
1.122412800788879395e+00,8.000000000000000000e+00
1.135485410690307617e+00,5.000000000000000000e+00
1.148558020591735840e+00,9.000000000000000000e+00
1.161630630493164062e+00,9.000000000000000000e+00
1.174703240394592285e+00,1.600000000000000000e+01
1.187775850296020508e+00,1.700000000000000000e+01
1.200848460197448730e+00,2.000000000000000000e+01
1.213921070098876953e+00,1.700000000000000000e+01
1.226993680000305176e+00,2.200000000000000000e+01
1.240066289901733398e+00,2.400000000000000000e+01
1.253138899803161621e+00,4.300000000000000000e+01
1.266211509704589844e+00,5.200000000000000000e+01
1.279284119606018066e+00,8.800000000000000000e+01
1.292356729507446289e+00,1.400000000000000000e+02
1.305429339408874512e+00,2.772000000000000000e+03
1.318501949310302734e+00,1.563000000000000000e+03
1.331574559211730957e+00,1.400000000000000000e+01
1.344647169113159180e+00,5.000000000000000000e+00


==> Data/data_smile_awgn_20.txt <==
-2.392169952392578125e+01,1.000000000000000000e+00
-2.368060302734375000e+01,2.000000000000000000e+00
-2.343950462341308594e+01,1.000000000000000000e+00
-2.319840812683105469e+01,5.000000000000000000e+00
-2.295731163024902344e+01,5.000000000000000000e+00
-2.271621513366699219e+01,2.000000000000000000e+00
-2.247511672973632812e+01,4.000000000000000000e+00
-2.223402023315429688e+01,9.000000000000000000e+00
-2.199292373657226562e+01,9.000000000000000000e+00
-2.175182723999023438e+01,2.100000000000000000e+01
-2.151073074340820312e+01,1.300000000000000000e+01
-2.126963233947753906e+01,1.900000000000000000e+01
-2.102853584289550781e+01,1.300000000000000000e+01
-2.078743934631347656e+01,1.700000000000000000e+01
-2.054634284973144531e+01,1.300000000000000000e+01
-2.030524444580078125e+01,1.700000000000000000e+01
-2.006414794921875000e+01,1.800000000000000000e+01
-1.982305145263671875e+01,1.400000000000000000e+01
-1.958195495605468750e+01,1.700000000000000000e+01
-1.934085845947265625e+01,2.700000000000000000e+01
-1.909976005554199219e+01,2.400000000000000000e+01
-1.885866355895996094e+01,3.000000000000000000e+01
-1.861756706237792969e+01,1.800000000000000000e+01
-1.837647056579589844e+01,2.600000000000000000e+01
-1.813537216186523438e+01,3.100000000000000000e+01
-1.789427566528320312e+01,2.500000000000000000e+01
-1.765317916870117188e+01,3.000000000000000000e+01
-1.741208267211914062e+01,3.800000000000000000e+01
-1.717098617553710938e+01,2.400000000000000000e+01
-1.692988777160644531e+01,3.000000000000000000e+01
-1.668879127502441406e+01,3.600000000000000000e+01
-1.644769477844238281e+01,2.800000000000000000e+01
-1.620659828186035156e+01,3.100000000000000000e+01
-1.596550083160400391e+01,3.300000000000000000e+01
-1.572440433502197266e+01,4.100000000000000000e+01
-1.548330688476562500e+01,3.500000000000000000e+01
-1.524221038818359375e+01,3.900000000000000000e+01
-1.500111293792724609e+01,4.200000000000000000e+01
-1.476001644134521484e+01,5.000000000000000000e+01
-1.451891899108886719e+01,5.400000000000000000e+01
-1.427782249450683594e+01,3.800000000000000000e+01
-1.403672599792480469e+01,3.200000000000000000e+01
-1.379562854766845703e+01,3.900000000000000000e+01
-1.355453205108642578e+01,5.900000000000000000e+01
-1.331343460083007812e+01,3.800000000000000000e+01
-1.307233810424804688e+01,5.600000000000000000e+01
-1.283124065399169922e+01,5.700000000000000000e+01
-1.259014415740966797e+01,6.400000000000000000e+01
-1.234904670715332031e+01,4.800000000000000000e+01
-1.210795021057128906e+01,5.400000000000000000e+01
-1.186685371398925781e+01,6.800000000000000000e+01
-1.162575626373291016e+01,5.700000000000000000e+01
-1.138465976715087891e+01,5.600000000000000000e+01
-1.114356231689453125e+01,5.500000000000000000e+01
-1.090246582031250000e+01,5.600000000000000000e+01
-1.066136837005615234e+01,5.900000000000000000e+01
-1.042027187347412109e+01,6.200000000000000000e+01
-1.017917442321777344e+01,7.300000000000000000e+01
-9.938077926635742188e+00,6.600000000000000000e+01
-9.696981430053710938e+00,7.500000000000000000e+01
-9.455883979797363281e+00,6.700000000000000000e+01
-9.214787483215332031e+00,6.900000000000000000e+01
-8.973690032958984375e+00,6.700000000000000000e+01
-8.732593536376953125e+00,7.900000000000000000e+01
-8.491496086120605469e+00,6.000000000000000000e+01
-8.250399589538574219e+00,8.200000000000000000e+01
-8.009303092956542969e+00,5.800000000000000000e+01
-7.768205642700195312e+00,7.300000000000000000e+01
-7.527108669281005859e+00,6.400000000000000000e+01
-7.286011695861816406e+00,6.600000000000000000e+01
-7.044915199279785156e+00,7.800000000000000000e+01
-6.803818225860595703e+00,6.100000000000000000e+01
-6.562721252441406250e+00,7.600000000000000000e+01
-6.321624279022216797e+00,6.600000000000000000e+01
-6.080527305603027344e+00,7.800000000000000000e+01
-5.839430332183837891e+00,7.600000000000000000e+01
-5.598333358764648438e+00,6.900000000000000000e+01
-5.357236385345458984e+00,7.600000000000000000e+01
-5.116139411926269531e+00,5.900000000000000000e+01
-4.875042915344238281e+00,7.800000000000000000e+01
-4.633945941925048828e+00,7.000000000000000000e+01
-4.392848968505859375e+00,9.000000000000000000e+01
-4.151751995086669922e+00,6.500000000000000000e+01
-3.910655021667480469e+00,7.300000000000000000e+01
-3.669558048248291016e+00,7.100000000000000000e+01
-3.428461313247680664e+00,7.800000000000000000e+01
-3.187364339828491211e+00,7.500000000000000000e+01
-2.946267366409301758e+00,6.200000000000000000e+01
-2.705170392990112305e+00,8.100000000000000000e+01
-2.464073657989501953e+00,8.300000000000000000e+01
-2.222976684570312500e+00,8.800000000000000000e+01
-1.981879711151123047e+00,9.600000000000000000e+01
-1.740782856941223145e+00,8.800000000000000000e+01
-1.499685883522033691e+00,9.100000000000000000e+01
-1.258589029312133789e+00,7.600000000000000000e+01
-1.017492055892944336e+00,9.400000000000000000e+01
-7.763951420783996582e-01,9.300000000000000000e+01
-5.352982282638549805e-01,1.110000000000000000e+02
-2.942013144493103027e-01,9.500000000000000000e+01
-5.310440063476562500e-02,1.100000000000000000e+02
1.879925131797790527e-01,1.160000000000000000e+02
4.290894269943237305e-01,1.040000000000000000e+02
6.701863408088684082e-01,9.000000000000000000e+01
9.112832546234130859e-01,8.200000000000000000e+01
1.152380228042602539e+00,7.500000000000000000e+01
1.393477082252502441e+00,7.300000000000000000e+01
1.634574055671691895e+00,8.400000000000000000e+01
1.875670909881591797e+00,7.500000000000000000e+01
2.116767883300781250e+00,7.700000000000000000e+01
2.357864856719970703e+00,8.900000000000000000e+01
2.598961591720581055e+00,8.100000000000000000e+01
2.840058565139770508e+00,8.100000000000000000e+01
3.081155538558959961e+00,7.400000000000000000e+01
3.322252511978149414e+00,7.700000000000000000e+01
3.563349246978759766e+00,6.800000000000000000e+01
3.804446220397949219e+00,8.500000000000000000e+01
4.045543193817138672e+00,8.900000000000000000e+01
4.286640167236328125e+00,7.100000000000000000e+01
4.527737140655517578e+00,8.300000000000000000e+01
4.768834114074707031e+00,7.300000000000000000e+01
5.009930610656738281e+00,8.400000000000000000e+01
5.251027584075927734e+00,7.400000000000000000e+01
5.492124557495117188e+00,8.800000000000000000e+01
5.733221530914306641e+00,7.000000000000000000e+01
5.974318504333496094e+00,7.800000000000000000e+01
6.215415477752685547e+00,6.700000000000000000e+01
6.456512451171875000e+00,8.600000000000000000e+01
6.697609424591064453e+00,7.300000000000000000e+01
6.938706398010253906e+00,7.900000000000000000e+01
7.179802894592285156e+00,7.900000000000000000e+01
7.420899868011474609e+00,6.900000000000000000e+01
7.661996841430664062e+00,6.800000000000000000e+01
7.903093814849853516e+00,6.000000000000000000e+01
8.144190788269042969e+00,7.400000000000000000e+01
8.385287284851074219e+00,8.100000000000000000e+01
8.626384735107421875e+00,7.100000000000000000e+01
8.867481231689453125e+00,7.000000000000000000e+01
9.108578681945800781e+00,6.000000000000000000e+01
9.349675178527832031e+00,7.400000000000000000e+01
9.590772628784179688e+00,7.500000000000000000e+01
9.831869125366210938e+00,6.600000000000000000e+01
1.007296562194824219e+01,4.900000000000000000e+01
1.031406307220458984e+01,6.500000000000000000e+01
1.055515956878662109e+01,5.600000000000000000e+01
1.079625701904296875e+01,5.500000000000000000e+01
1.103735351562500000e+01,5.100000000000000000e+01
1.127845096588134766e+01,6.400000000000000000e+01
1.151954746246337891e+01,4.800000000000000000e+01
1.176064491271972656e+01,6.200000000000000000e+01
1.200174140930175781e+01,4.900000000000000000e+01
1.224283790588378906e+01,5.300000000000000000e+01
1.248393535614013672e+01,4.900000000000000000e+01
1.272503185272216797e+01,4.400000000000000000e+01
1.296612930297851562e+01,4.700000000000000000e+01
1.320722579956054688e+01,4.400000000000000000e+01
1.344832324981689453e+01,4.900000000000000000e+01
1.368941974639892578e+01,4.700000000000000000e+01
1.393051719665527344e+01,4.900000000000000000e+01
1.417161369323730469e+01,4.000000000000000000e+01
1.441271018981933594e+01,4.300000000000000000e+01
1.465380764007568359e+01,4.800000000000000000e+01
1.489490413665771484e+01,2.800000000000000000e+01
1.513600158691406250e+01,3.600000000000000000e+01
1.537709808349609375e+01,3.300000000000000000e+01
1.561819553375244141e+01,2.800000000000000000e+01
1.585929203033447266e+01,4.800000000000000000e+01
1.610038948059082031e+01,3.200000000000000000e+01
1.634148597717285156e+01,2.700000000000000000e+01
1.658258247375488281e+01,2.900000000000000000e+01
1.682367897033691406e+01,2.900000000000000000e+01
1.706477737426757812e+01,2.800000000000000000e+01
1.730587387084960938e+01,3.100000000000000000e+01
1.754697036743164062e+01,3.200000000000000000e+01
1.778806686401367188e+01,3.200000000000000000e+01
1.802916336059570312e+01,2.200000000000000000e+01
1.827026176452636719e+01,1.700000000000000000e+01
1.851135826110839844e+01,2.200000000000000000e+01
1.875245475769042969e+01,1.800000000000000000e+01
1.899355125427246094e+01,2.600000000000000000e+01
1.923464965820312500e+01,2.000000000000000000e+01
1.947574615478515625e+01,1.500000000000000000e+01
1.971684265136718750e+01,1.200000000000000000e+01
1.995793914794921875e+01,2.000000000000000000e+01
2.019903564453125000e+01,1.600000000000000000e+01
2.044013404846191406e+01,1.100000000000000000e+01
2.068123054504394531e+01,1.900000000000000000e+01
2.092232704162597656e+01,1.100000000000000000e+01
2.116342353820800781e+01,1.700000000000000000e+01
2.140452194213867188e+01,1.700000000000000000e+01
2.164561843872070312e+01,3.000000000000000000e+00
2.188671493530273438e+01,7.000000000000000000e+00
2.212781143188476562e+01,4.000000000000000000e+00
2.236890792846679688e+01,2.000000000000000000e+00
2.261000633239746094e+01,0.000000000000000000e+00
2.285110282897949219e+01,2.000000000000000000e+00
2.309219932556152344e+01,2.000000000000000000e+00
2.333329582214355469e+01,1.000000000000000000e+00
2.357439422607421875e+01,1.000000000000000000e+00
2.381549072265625000e+01,0.000000000000000000e+00
2.405658721923828125e+01,1.000000000000000000e+00


==> Data/data_smile_awgn_40.txt <==
-3.315374450683593750e+02,1.000000000000000000e+00
-3.285617065429687500e+02,0.000000000000000000e+00
-3.255859680175781250e+02,0.000000000000000000e+00
-3.226101989746093750e+02,1.000000000000000000e+00
-3.196344604492187500e+02,0.000000000000000000e+00
-3.166587219238281250e+02,0.000000000000000000e+00
-3.136829833984375000e+02,0.000000000000000000e+00
-3.107072448730468750e+02,0.000000000000000000e+00
-3.077315063476562500e+02,0.000000000000000000e+00
-3.047557373046875000e+02,1.000000000000000000e+00
-3.017799987792968750e+02,0.000000000000000000e+00
-2.988042602539062500e+02,0.000000000000000000e+00
-2.958285217285156250e+02,0.000000000000000000e+00
-2.928527832031250000e+02,1.000000000000000000e+00
-2.898770446777343750e+02,1.000000000000000000e+00
-2.869012756347656250e+02,0.000000000000000000e+00
-2.839255371093750000e+02,2.000000000000000000e+00
-2.809497985839843750e+02,0.000000000000000000e+00
-2.779740600585937500e+02,0.000000000000000000e+00
-2.749983215332031250e+02,2.000000000000000000e+00
-2.720225830078125000e+02,0.000000000000000000e+00
-2.690468139648437500e+02,3.000000000000000000e+00
-2.660710754394531250e+02,1.000000000000000000e+00
-2.630953369140625000e+02,2.000000000000000000e+00
-2.601195983886718750e+02,3.000000000000000000e+00
-2.571438598632812500e+02,2.000000000000000000e+00
-2.541681060791015625e+02,0.000000000000000000e+00
-2.511923675537109375e+02,3.000000000000000000e+00
-2.482166137695312500e+02,6.000000000000000000e+00
-2.452408752441406250e+02,2.000000000000000000e+00
-2.422651367187500000e+02,1.000000000000000000e+00
-2.392893829345703125e+02,5.000000000000000000e+00
-2.363136444091796875e+02,4.000000000000000000e+00
-2.333379058837890625e+02,3.000000000000000000e+00
-2.303621520996093750e+02,8.000000000000000000e+00
-2.273864135742187500e+02,6.000000000000000000e+00
-2.244106750488281250e+02,5.000000000000000000e+00
-2.214349212646484375e+02,1.000000000000000000e+01
-2.184591827392578125e+02,9.000000000000000000e+00
-2.154834442138671875e+02,6.000000000000000000e+00
-2.125076904296875000e+02,8.000000000000000000e+00
-2.095319519042968750e+02,9.000000000000000000e+00
-2.065562133789062500e+02,1.300000000000000000e+01
-2.035804595947265625e+02,1.200000000000000000e+01
-2.006047210693359375e+02,1.300000000000000000e+01
-1.976289825439453125e+02,1.500000000000000000e+01
-1.946532287597656250e+02,1.200000000000000000e+01
-1.916774902343750000e+02,2.000000000000000000e+01
-1.887017517089843750e+02,2.100000000000000000e+01
-1.857260131835937500e+02,1.700000000000000000e+01
-1.827502593994140625e+02,1.800000000000000000e+01
-1.797745208740234375e+02,2.200000000000000000e+01
-1.767987823486328125e+02,1.500000000000000000e+01
-1.738230285644531250e+02,2.600000000000000000e+01
-1.708472900390625000e+02,2.400000000000000000e+01
-1.678715515136718750e+02,2.100000000000000000e+01
-1.648957977294921875e+02,3.400000000000000000e+01
-1.619200592041015625e+02,3.300000000000000000e+01
-1.589443206787109375e+02,2.700000000000000000e+01
-1.559685668945312500e+02,4.200000000000000000e+01
-1.529928283691406250e+02,4.400000000000000000e+01
-1.500170898437500000e+02,3.700000000000000000e+01
-1.470413360595703125e+02,4.600000000000000000e+01
-1.440655975341796875e+02,2.800000000000000000e+01
-1.410898590087890625e+02,4.200000000000000000e+01
-1.381141052246093750e+02,3.600000000000000000e+01
-1.351383666992187500e+02,5.100000000000000000e+01
-1.321626281738281250e+02,5.500000000000000000e+01
-1.291868743896484375e+02,4.600000000000000000e+01
-1.262111358642578125e+02,4.800000000000000000e+01
-1.232353897094726562e+02,4.800000000000000000e+01
-1.202596435546875000e+02,5.800000000000000000e+01
-1.172839050292968750e+02,5.600000000000000000e+01
-1.143081588745117188e+02,5.500000000000000000e+01
-1.113324203491210938e+02,5.600000000000000000e+01
-1.083566741943359375e+02,7.400000000000000000e+01
-1.053809280395507812e+02,6.700000000000000000e+01
-1.024051895141601562e+02,7.100000000000000000e+01
-9.942944335937500000e+01,6.900000000000000000e+01
-9.645369720458984375e+01,6.100000000000000000e+01
-9.347795867919921875e+01,7.400000000000000000e+01
-9.050221252441406250e+01,7.200000000000000000e+01
-8.752646636962890625e+01,5.100000000000000000e+01
-8.455072784423828125e+01,7.600000000000000000e+01
-8.157498168945312500e+01,9.500000000000000000e+01
-7.859923553466796875e+01,7.900000000000000000e+01
-7.562349700927734375e+01,1.040000000000000000e+02
-7.264775085449218750e+01,1.100000000000000000e+02
-6.967200469970703125e+01,1.000000000000000000e+02
-6.669626617431640625e+01,8.800000000000000000e+01
-6.372052001953125000e+01,1.100000000000000000e+02
-6.074477767944335938e+01,8.900000000000000000e+01
-5.776903152465820312e+01,9.100000000000000000e+01
-5.479328918457031250e+01,8.800000000000000000e+01
-5.181754684448242188e+01,9.500000000000000000e+01
-4.884180068969726562e+01,1.220000000000000000e+02
-4.586605834960937500e+01,1.080000000000000000e+02
-4.289031600952148438e+01,1.080000000000000000e+02
-3.991456985473632812e+01,1.110000000000000000e+02
-3.693882751464843750e+01,9.800000000000000000e+01
-3.396308517456054688e+01,1.020000000000000000e+02
-3.098734092712402344e+01,8.700000000000000000e+01
-2.801159667968750000e+01,1.330000000000000000e+02
-2.503585243225097656e+01,9.500000000000000000e+01
-2.206011009216308594e+01,1.080000000000000000e+02
-1.908436584472656250e+01,1.010000000000000000e+02
-1.610862350463867188e+01,1.220000000000000000e+02
-1.313287925720214844e+01,1.120000000000000000e+02
-1.015713500976562500e+01,1.020000000000000000e+02
-7.181391716003417969e+00,1.090000000000000000e+02
-4.205648422241210938e+00,9.300000000000000000e+01
-1.229904770851135254e+00,1.030000000000000000e+02
1.745838761329650879e+00,1.180000000000000000e+02
4.721582412719726562e+00,9.800000000000000000e+01
7.697325706481933594e+00,9.700000000000000000e+01
1.067306900024414062e+01,8.300000000000000000e+01
1.364881324768066406e+01,1.070000000000000000e+02
1.662455749511718750e+01,1.090000000000000000e+02
1.960029983520507812e+01,1.100000000000000000e+02
2.257604408264160156e+01,1.070000000000000000e+02
2.555178642272949219e+01,9.000000000000000000e+01
2.852753067016601562e+01,1.000000000000000000e+02
3.150327491760253906e+01,1.010000000000000000e+02
3.447901916503906250e+01,1.090000000000000000e+02
3.745476150512695312e+01,8.800000000000000000e+01
4.043050384521484375e+01,1.080000000000000000e+02
4.340625000000000000e+01,1.100000000000000000e+02
4.638199234008789062e+01,1.010000000000000000e+02
4.935773468017578125e+01,9.400000000000000000e+01
5.233348083496093750e+01,9.500000000000000000e+01
5.530922317504882812e+01,9.100000000000000000e+01
5.828496551513671875e+01,9.200000000000000000e+01
6.126071166992187500e+01,8.800000000000000000e+01
6.423645019531250000e+01,1.000000000000000000e+02
6.721219635009765625e+01,1.030000000000000000e+02
7.018794250488281250e+01,1.050000000000000000e+02
7.316368103027343750e+01,8.800000000000000000e+01
7.613942718505859375e+01,7.300000000000000000e+01
7.911517333984375000e+01,8.200000000000000000e+01
8.209091186523437500e+01,6.800000000000000000e+01
8.506665802001953125e+01,1.030000000000000000e+02
8.804240417480468750e+01,8.900000000000000000e+01
9.101814270019531250e+01,8.900000000000000000e+01
9.399388885498046875e+01,8.600000000000000000e+01
9.696963500976562500e+01,1.050000000000000000e+02
9.994537353515625000e+01,7.600000000000000000e+01
1.029211196899414062e+02,9.800000000000000000e+01
1.058968658447265625e+02,1.060000000000000000e+02
1.088726043701171875e+02,7.600000000000000000e+01
1.118483505249023438e+02,7.800000000000000000e+01
1.148240966796875000e+02,8.200000000000000000e+01
1.177998352050781250e+02,7.600000000000000000e+01
1.207755813598632812e+02,6.900000000000000000e+01
1.237513275146484375e+02,5.800000000000000000e+01
1.267270660400390625e+02,6.000000000000000000e+01
1.297028045654296875e+02,7.700000000000000000e+01
1.326785583496093750e+02,8.400000000000000000e+01
1.356542968750000000e+02,6.800000000000000000e+01
1.386300354003906250e+02,6.200000000000000000e+01
1.416057891845703125e+02,5.700000000000000000e+01
1.445815277099609375e+02,6.100000000000000000e+01
1.475572662353515625e+02,6.000000000000000000e+01
1.505330200195312500e+02,6.400000000000000000e+01
1.535087585449218750e+02,6.000000000000000000e+01
1.564844970703125000e+02,4.300000000000000000e+01
1.594602508544921875e+02,5.200000000000000000e+01
1.624359893798828125e+02,5.100000000000000000e+01
1.654117279052734375e+02,4.300000000000000000e+01
1.683874816894531250e+02,4.700000000000000000e+01
1.713632202148437500e+02,4.200000000000000000e+01
1.743389587402343750e+02,3.900000000000000000e+01
1.773147125244140625e+02,5.200000000000000000e+01
1.802904510498046875e+02,4.000000000000000000e+01
1.832661895751953125e+02,3.400000000000000000e+01
1.862419433593750000e+02,3.400000000000000000e+01
1.892176818847656250e+02,2.800000000000000000e+01
1.921934204101562500e+02,2.600000000000000000e+01
1.951691741943359375e+02,2.700000000000000000e+01
1.981449127197265625e+02,2.700000000000000000e+01
2.011206512451171875e+02,3.000000000000000000e+01
2.040964050292968750e+02,1.600000000000000000e+01
2.070721435546875000e+02,1.600000000000000000e+01
2.100478820800781250e+02,1.500000000000000000e+01
2.130236358642578125e+02,1.500000000000000000e+01
2.159993743896484375e+02,1.700000000000000000e+01
2.189751129150390625e+02,1.000000000000000000e+01
2.219508666992187500e+02,1.100000000000000000e+01
2.249266052246093750e+02,5.000000000000000000e+00
2.279023437500000000e+02,5.000000000000000000e+00
2.308780975341796875e+02,1.100000000000000000e+01
2.338538360595703125e+02,7.000000000000000000e+00
2.368295745849609375e+02,5.000000000000000000e+00
2.398053283691406250e+02,6.000000000000000000e+00
2.427810668945312500e+02,6.000000000000000000e+00
2.457568054199218750e+02,0.000000000000000000e+00
2.487325592041015625e+02,5.000000000000000000e+00
2.517082977294921875e+02,0.000000000000000000e+00
2.546840362548828125e+02,0.000000000000000000e+00
2.576597900390625000e+02,1.000000000000000000e+00
2.606355285644531250e+02,1.000000000000000000e+00


==> Data/datamac_1.txt <==
-4.615184020996093750e+01,1.000000000000000000e+00
-4.556762695312500000e+01,3.000000000000000000e+00
-4.498341369628906250e+01,6.000000000000000000e+00
-4.439920043945312500e+01,3.000000000000000000e+00
-4.381498336791992188e+01,1.100000000000000000e+01
-4.323077011108398438e+01,1.300000000000000000e+01
-4.264655685424804688e+01,8.000000000000000000e+00
-4.206234359741210938e+01,6.000000000000000000e+00
-4.147813034057617188e+01,8.000000000000000000e+00
-4.089391708374023438e+01,1.000000000000000000e+01
-4.030970382690429688e+01,1.400000000000000000e+01
-3.972549057006835938e+01,6.000000000000000000e+00
-3.914127349853515625e+01,1.100000000000000000e+01
-3.855706024169921875e+01,1.100000000000000000e+01
-3.797284698486328125e+01,1.400000000000000000e+01
-3.738863372802734375e+01,1.900000000000000000e+01
-3.680442047119140625e+01,2.300000000000000000e+01
-3.622020721435546875e+01,1.100000000000000000e+01
-3.563599395751953125e+01,2.000000000000000000e+01
-3.505178070068359375e+01,1.900000000000000000e+01
-3.446756362915039062e+01,2.200000000000000000e+01
-3.388335037231445312e+01,1.700000000000000000e+01
-3.329913711547851562e+01,1.800000000000000000e+01
-3.271492385864257812e+01,1.900000000000000000e+01
-3.213071060180664062e+01,2.400000000000000000e+01
-3.154649734497070312e+01,2.900000000000000000e+01
-3.096228408813476562e+01,2.700000000000000000e+01
-3.037806892395019531e+01,3.100000000000000000e+01
-2.979385566711425781e+01,3.800000000000000000e+01
-2.920964241027832031e+01,4.000000000000000000e+01
-2.862542915344238281e+01,3.500000000000000000e+01
-2.804121398925781250e+01,3.800000000000000000e+01
-2.745700073242187500e+01,4.700000000000000000e+01
-2.687278747558593750e+01,5.500000000000000000e+01
-2.628857421875000000e+01,3.500000000000000000e+01
-2.570435905456542969e+01,4.100000000000000000e+01
-2.512014579772949219e+01,4.600000000000000000e+01
-2.453593254089355469e+01,4.600000000000000000e+01
-2.395171928405761719e+01,4.500000000000000000e+01
-2.336750411987304688e+01,5.100000000000000000e+01
-2.278329086303710938e+01,7.200000000000000000e+01
-2.219907760620117188e+01,5.700000000000000000e+01
-2.161486434936523438e+01,5.500000000000000000e+01
-2.103064918518066406e+01,5.200000000000000000e+01
-2.044643592834472656e+01,4.900000000000000000e+01
-1.986222267150878906e+01,8.100000000000000000e+01
-1.927800941467285156e+01,6.500000000000000000e+01
-1.869379425048828125e+01,7.200000000000000000e+01
-1.810958099365234375e+01,7.700000000000000000e+01
-1.752536773681640625e+01,8.300000000000000000e+01
-1.694115447998046875e+01,6.100000000000000000e+01
-1.635694122314453125e+01,9.000000000000000000e+01
-1.577272701263427734e+01,8.000000000000000000e+01
-1.518851280212402344e+01,8.300000000000000000e+01
-1.460429954528808594e+01,6.700000000000000000e+01
-1.402008533477783203e+01,8.700000000000000000e+01
-1.343587207794189453e+01,8.500000000000000000e+01
-1.285165786743164062e+01,7.900000000000000000e+01
-1.226744461059570312e+01,8.300000000000000000e+01
-1.168323040008544922e+01,9.200000000000000000e+01
-1.109901714324951172e+01,8.500000000000000000e+01
-1.051480293273925781e+01,1.040000000000000000e+02
-9.930589675903320312e+00,9.300000000000000000e+01
-9.346375465393066406e+00,7.600000000000000000e+01
-8.762162208557128906e+00,1.050000000000000000e+02
-8.177947998046875000e+00,1.000000000000000000e+02
-7.593734741210937500e+00,1.050000000000000000e+02
-7.009521007537841797e+00,1.070000000000000000e+02
-6.425307273864746094e+00,1.080000000000000000e+02
-5.841093540191650391e+00,9.700000000000000000e+01
-5.256879806518554688e+00,1.090000000000000000e+02
-4.672666072845458984e+00,1.220000000000000000e+02
-4.088452339172363281e+00,9.000000000000000000e+01
-3.504238605499267578e+00,1.120000000000000000e+02
-2.920024871826171875e+00,1.150000000000000000e+02
-2.335811138153076172e+00,1.020000000000000000e+02
-1.751597404479980469e+00,1.050000000000000000e+02
-1.167383670806884766e+00,9.400000000000000000e+01
-5.831699967384338379e-01,1.290000000000000000e+02
1.043701195158064365e-03,1.070000000000000000e+02
5.852574110031127930e-01,1.120000000000000000e+02
1.169471144676208496e+00,1.080000000000000000e+02
1.753684878349304199e+00,1.210000000000000000e+02
2.337898492813110352e+00,1.190000000000000000e+02
2.922112226486206055e+00,1.340000000000000000e+02
3.506325960159301758e+00,1.080000000000000000e+02
4.090539932250976562e+00,1.140000000000000000e+02
4.674753189086914062e+00,1.110000000000000000e+02
5.258966922760009766e+00,1.100000000000000000e+02
5.843180656433105469e+00,1.100000000000000000e+02
6.427394390106201172e+00,1.220000000000000000e+02
7.011608123779296875e+00,1.100000000000000000e+02
7.595821857452392578e+00,1.080000000000000000e+02
8.180035591125488281e+00,1.020000000000000000e+02
8.764249801635742188e+00,1.100000000000000000e+02
9.348463058471679688e+00,1.110000000000000000e+02
9.932677268981933594e+00,1.260000000000000000e+02
1.051689052581787109e+01,1.050000000000000000e+02
1.110110473632812500e+01,1.040000000000000000e+02
1.168531799316406250e+01,9.600000000000000000e+01
1.226953125000000000e+01,1.170000000000000000e+02
1.285374546051025391e+01,1.130000000000000000e+02
1.343795871734619141e+01,1.060000000000000000e+02
1.402217292785644531e+01,1.030000000000000000e+02
1.460638618469238281e+01,9.400000000000000000e+01
1.519060039520263672e+01,1.040000000000000000e+02
1.577481365203857422e+01,1.020000000000000000e+02
1.635902786254882812e+01,9.400000000000000000e+01
1.694324111938476562e+01,8.900000000000000000e+01
1.752745437622070312e+01,8.300000000000000000e+01
1.811166954040527344e+01,9.000000000000000000e+01
1.869588279724121094e+01,8.300000000000000000e+01
1.928009605407714844e+01,8.300000000000000000e+01
1.986430931091308594e+01,8.000000000000000000e+01
2.044852447509765625e+01,1.150000000000000000e+02
2.103273773193359375e+01,9.400000000000000000e+01
2.161695098876953125e+01,7.600000000000000000e+01
2.220116424560546875e+01,7.900000000000000000e+01
2.278537940979003906e+01,8.500000000000000000e+01
2.336959266662597656e+01,7.800000000000000000e+01
2.395380592346191406e+01,7.700000000000000000e+01
2.453801918029785156e+01,5.500000000000000000e+01
2.512223434448242188e+01,6.200000000000000000e+01
2.570644760131835938e+01,6.300000000000000000e+01
2.629066085815429688e+01,5.900000000000000000e+01
2.687487411499023438e+01,5.800000000000000000e+01
2.745908737182617188e+01,4.900000000000000000e+01
2.804330253601074219e+01,6.700000000000000000e+01
2.862751579284667969e+01,4.800000000000000000e+01
2.921172904968261719e+01,4.300000000000000000e+01
2.979594230651855469e+01,4.500000000000000000e+01
3.038015747070312500e+01,5.100000000000000000e+01
3.096437072753906250e+01,4.100000000000000000e+01
3.154858398437500000e+01,4.500000000000000000e+01
3.213279724121093750e+01,4.300000000000000000e+01
3.271701049804687500e+01,2.500000000000000000e+01
3.330122375488281250e+01,2.400000000000000000e+01
3.388544082641601562e+01,4.400000000000000000e+01
3.446965408325195312e+01,3.000000000000000000e+01
3.505386734008789062e+01,2.500000000000000000e+01
3.563808059692382812e+01,2.700000000000000000e+01
3.622229385375976562e+01,3.400000000000000000e+01
3.680650711059570312e+01,1.500000000000000000e+01
3.739072036743164062e+01,3.000000000000000000e+01
3.797493362426757812e+01,2.900000000000000000e+01
3.855915069580078125e+01,1.900000000000000000e+01
3.914336395263671875e+01,1.800000000000000000e+01
3.972757720947265625e+01,1.700000000000000000e+01
4.031179046630859375e+01,2.200000000000000000e+01
4.089600372314453125e+01,1.700000000000000000e+01
4.148021697998046875e+01,7.000000000000000000e+00
4.206443023681640625e+01,1.600000000000000000e+01
4.264864349365234375e+01,2.200000000000000000e+01
4.323285675048828125e+01,1.700000000000000000e+01
4.381707382202148438e+01,9.000000000000000000e+00
4.440128707885742188e+01,1.100000000000000000e+01
4.498550033569335938e+01,1.000000000000000000e+01
4.556971359252929688e+01,1.300000000000000000e+01
4.615392684936523438e+01,9.000000000000000000e+00
4.673814010620117188e+01,1.000000000000000000e+01
4.732235336303710938e+01,1.100000000000000000e+01
4.790656661987304688e+01,6.000000000000000000e+00
4.849078369140625000e+01,6.000000000000000000e+00
4.907499694824218750e+01,6.000000000000000000e+00
4.965921020507812500e+01,6.000000000000000000e+00
5.024342346191406250e+01,8.000000000000000000e+00
5.082763671875000000e+01,1.000000000000000000e+01
5.141184997558593750e+01,5.000000000000000000e+00
5.199606323242187500e+01,4.000000000000000000e+00
5.258027648925781250e+01,1.200000000000000000e+01
5.316449356079101562e+01,2.000000000000000000e+00
5.374870681762695312e+01,9.000000000000000000e+00
5.433292007446289062e+01,2.000000000000000000e+00
5.491713333129882812e+01,2.000000000000000000e+00
5.550134658813476562e+01,3.000000000000000000e+00
5.608555984497070312e+01,6.000000000000000000e+00
5.666977310180664062e+01,3.000000000000000000e+00
5.725398635864257812e+01,1.000000000000000000e+00
5.783819961547851562e+01,2.000000000000000000e+00
5.842241668701171875e+01,2.000000000000000000e+00
5.900662994384765625e+01,2.000000000000000000e+00
5.959084320068359375e+01,2.000000000000000000e+00
6.017505645751953125e+01,2.000000000000000000e+00
6.075926971435546875e+01,2.000000000000000000e+00
6.134348297119140625e+01,1.000000000000000000e+00
6.192769622802734375e+01,3.000000000000000000e+00
6.251190948486328125e+01,0.000000000000000000e+00
6.309612655639648438e+01,1.000000000000000000e+00
6.368033981323242188e+01,1.000000000000000000e+00
6.426454925537109375e+01,0.000000000000000000e+00
6.484876251220703125e+01,1.000000000000000000e+00
6.543298339843750000e+01,1.000000000000000000e+00
6.601719665527343750e+01,1.000000000000000000e+00
6.660140991210937500e+01,1.000000000000000000e+00
6.718562316894531250e+01,1.000000000000000000e+00
6.776983642578125000e+01,2.000000000000000000e+00
6.835404968261718750e+01,1.000000000000000000e+00
6.893826293945312500e+01,0.000000000000000000e+00
6.952247619628906250e+01,0.000000000000000000e+00
7.010668945312500000e+01,1.000000000000000000e+00


==> Data/datamac_2.txt <==
-1.110341720581054688e+02,1.000000000000000000e+00
-1.099683837890625000e+02,3.000000000000000000e+00
-1.089026031494140625e+02,2.000000000000000000e+00
-1.078368148803710938e+02,4.000000000000000000e+00
-1.067710342407226562e+02,1.000000000000000000e+00
-1.057052459716796875e+02,3.000000000000000000e+00
-1.046394653320312500e+02,5.000000000000000000e+00
-1.035736770629882812e+02,8.000000000000000000e+00
-1.025078964233398438e+02,1.000000000000000000e+01
-1.014421081542968750e+02,5.000000000000000000e+00
-1.003763275146484375e+02,4.000000000000000000e+00
-9.931054687500000000e+01,4.000000000000000000e+00
-9.824475860595703125e+01,7.000000000000000000e+00
-9.717897796630859375e+01,6.000000000000000000e+00
-9.611318969726562500e+01,7.000000000000000000e+00
-9.504740905761718750e+01,1.000000000000000000e+01
-9.398162078857421875e+01,4.000000000000000000e+00
-9.291584014892578125e+01,7.000000000000000000e+00
-9.185005187988281250e+01,9.000000000000000000e+00
-9.078427124023437500e+01,7.000000000000000000e+00
-8.971848297119140625e+01,1.000000000000000000e+01
-8.865270233154296875e+01,9.000000000000000000e+00
-8.758692169189453125e+01,1.500000000000000000e+01
-8.652113342285156250e+01,1.200000000000000000e+01
-8.545535278320312500e+01,1.700000000000000000e+01
-8.438956451416015625e+01,8.000000000000000000e+00
-8.332378387451171875e+01,1.600000000000000000e+01
-8.225799560546875000e+01,1.400000000000000000e+01
-8.119221496582031250e+01,1.400000000000000000e+01
-8.012642669677734375e+01,1.900000000000000000e+01
-7.906064605712890625e+01,1.400000000000000000e+01
-7.799485778808593750e+01,1.500000000000000000e+01
-7.692907714843750000e+01,1.700000000000000000e+01
-7.586329650878906250e+01,1.800000000000000000e+01
-7.479750823974609375e+01,2.200000000000000000e+01
-7.373172760009765625e+01,2.300000000000000000e+01
-7.266593933105468750e+01,2.700000000000000000e+01
-7.160015869140625000e+01,2.600000000000000000e+01
-7.053437042236328125e+01,3.300000000000000000e+01
-6.946858978271484375e+01,3.800000000000000000e+01
-6.840280151367187500e+01,3.100000000000000000e+01
-6.733702087402343750e+01,3.300000000000000000e+01
-6.627123260498046875e+01,3.900000000000000000e+01
-6.520545196533203125e+01,5.400000000000000000e+01
-6.413967132568359375e+01,4.500000000000000000e+01
-6.307388305664062500e+01,3.400000000000000000e+01
-6.200809860229492188e+01,4.700000000000000000e+01
-6.094231414794921875e+01,4.100000000000000000e+01
-5.987652969360351562e+01,4.100000000000000000e+01
-5.881074905395507812e+01,4.500000000000000000e+01
-5.774496459960937500e+01,6.800000000000000000e+01
-5.667918014526367188e+01,7.200000000000000000e+01
-5.561339569091796875e+01,5.100000000000000000e+01
-5.454761123657226562e+01,4.500000000000000000e+01
-5.348182678222656250e+01,5.700000000000000000e+01
-5.241604232788085938e+01,6.400000000000000000e+01
-5.135025787353515625e+01,7.100000000000000000e+01
-5.028447341918945312e+01,6.600000000000000000e+01
-4.921868896484375000e+01,8.300000000000000000e+01
-4.815290451049804688e+01,7.500000000000000000e+01
-4.708712005615234375e+01,7.700000000000000000e+01
-4.602133941650390625e+01,7.100000000000000000e+01
-4.495555496215820312e+01,9.100000000000000000e+01
-4.388977050781250000e+01,8.500000000000000000e+01
-4.282398605346679688e+01,6.600000000000000000e+01
-4.175820159912109375e+01,8.600000000000000000e+01
-4.069241714477539062e+01,8.800000000000000000e+01
-3.962663269042968750e+01,7.900000000000000000e+01
-3.856084823608398438e+01,9.400000000000000000e+01
-3.749506378173828125e+01,8.100000000000000000e+01
-3.642927932739257812e+01,9.100000000000000000e+01
-3.536349487304687500e+01,1.020000000000000000e+02
-3.429771423339843750e+01,9.400000000000000000e+01
-3.323192977905273438e+01,8.200000000000000000e+01
-3.216614532470703125e+01,9.900000000000000000e+01
-3.110036087036132812e+01,1.090000000000000000e+02
-3.003457641601562500e+01,1.160000000000000000e+02
-2.896879196166992188e+01,1.050000000000000000e+02
-2.790300750732421875e+01,1.070000000000000000e+02
-2.683722305297851562e+01,1.000000000000000000e+02
-2.577144050598144531e+01,1.110000000000000000e+02
-2.470565605163574219e+01,1.180000000000000000e+02
-2.363987159729003906e+01,1.020000000000000000e+02
-2.257408714294433594e+01,1.150000000000000000e+02
-2.150830268859863281e+01,1.150000000000000000e+02
-2.044251823425292969e+01,1.080000000000000000e+02
-1.937673568725585938e+01,1.010000000000000000e+02
-1.831095123291015625e+01,1.010000000000000000e+02
-1.724516677856445312e+01,1.310000000000000000e+02
-1.617938232421875000e+01,1.090000000000000000e+02
-1.511359882354736328e+01,1.140000000000000000e+02
-1.404781436920166016e+01,1.100000000000000000e+02
-1.298202991485595703e+01,1.160000000000000000e+02
-1.191624641418457031e+01,1.190000000000000000e+02
-1.085046195983886719e+01,1.430000000000000000e+02
-9.784678459167480469e+00,1.010000000000000000e+02
-8.718894004821777344e+00,1.170000000000000000e+02
-7.653110027313232422e+00,1.100000000000000000e+02
-6.587325572967529297e+00,1.090000000000000000e+02
-5.521541595458984375e+00,1.170000000000000000e+02
-4.455757617950439453e+00,1.130000000000000000e+02
-3.389973402023315430e+00,1.130000000000000000e+02
-2.324189186096191406e+00,1.040000000000000000e+02
-1.258405208587646484e+00,1.020000000000000000e+02
-1.926210373640060425e-01,1.060000000000000000e+02
8.731630444526672363e-01,1.1000000000000000000e+02
1.938947200775146484e+00,1.2000000000000000000e+02
3.004731178283691406e+00,1.0200000000000000000e+02
4.070515632629394531e+00,1.0000000000000000000e+02
5.136299610137939453e+00,9.6000000000000000000e+01
6.202083587646484375e+00,1.1100000000000000000e+02
7.267867565155029297e+00,1.1000000000000000000e+02
8.333651542663574219e+00,9.0000000000000000000e+01
9.399435997009277344e+00,1.0800000000000000000e+02
1.046522045135498047e+01,9.1000000000000000000e+01
1.153100395202636719e+01,9.8000000000000000000e+01
1.259678840637207031e+01,9.9000000000000000000e+01
1.366257286071777344e+01,8.6000000000000000000e+01
1.472835636138916016e+01,8.9000000000000000000e+01
1.579414081573486328e+01,7.7000000000000000000e+01
1.685992431640625000e+01,8.1000000000000000000e+01
1.792570877075195312e+01,9.0000000000000000000e+01
1.899149322509765625e+01,7.1000000000000000000e+01
2.005727767944335938e+01,8.6000000000000000000e+01
2.112306213378906250e+01,8.1000000000000000000e+01
2.218884468078613281e+01,1.0600000000000000000e+02
2.325462913513183594e+01,9.1000000000000000000e+01
2.432041358947753906e+01,7.1000000000000000000e+01
2.538619804382324219e+01,7.7000000000000000000e+01
2.645198249816894531e+01,8.1000000000000000000e+01
2.751776504516601562e+01,7.6000000000000000000e+01
2.858354949951171875e+01,7.1000000000000000000e+01
2.964933395385742188e+01,5.3000000000000000000e+01
3.071511840820312500e+01,5.8000000000000000000e+01
3.178090286254882812e+01,6.1000000000000000000e+01
3.284668731689453125e+01,5.6000000000000000000e+01
3.391247177124023438e+01,6.6000000000000000000e+01
3.497825622558593750e+01,5.3000000000000000000e+01
3.604403686523437500e+01,6.2000000000000000000e+01
3.710982131958007812e+01,4.5000000000000000000e+01
3.817560577392578125e+01,4.8000000000000000000e+01
3.924139022827148438e+01,5.1000000000000000000e+01
4.030717468261718750e+01,5.2000000000000000000e+01
4.137295913696289062e+01,4.0000000000000000000e+01
4.243874359130859375e+01,4.4000000000000000000e+01
4.350452804565429688e+01,4.3000000000000000000e+01
4.457031250000000000e+01,3.0000000000000000000e+01
4.563609695434570312e+01,2.8000000000000000000e+01
4.670188140869140625e+01,4.3000000000000000000e+01
4.776766204833984375e+01,3.2000000000000000000e+01
4.883344650268554688e+01,2.7000000000000000000e+01
4.989923095703125000e+01,3.0000000000000000000e+01
5.096501541137695312e+01,2.8000000000000000000e+01
5.203079986572265625e+01,2.2000000000000000000e+01
5.309658432006835938e+01,3.3000000000000000000e+01
5.416236877441406250e+01,2.7000000000000000000e+01
5.522815322875976562e+01,1.6000000000000000000e+01
5.629393768310546875e+01,2.2000000000000000000e+01
5.735972213745117188e+01,2.1000000000000000000e+01
5.842550659179687500e+01,2.2000000000000000000e+01
5.949129104614257812e+01,8.0000000000000000000e+00
6.055707168579101562e+01,1.6000000000000000000e+01
6.162285614013671875e+01,2.2000000000000000000e+01
6.268864059448242188e+01,1.8000000000000000000e+01
6.375442504882812500e+01,1.3000000000000000000e+01
6.482021331787109375e+01,1.0000000000000000000e+01
6.588599395751953125e+01,1.3000000000000000000e+01
6.695177459716796875e+01,1.1000000000000000000e+01
6.801756286621093750e+01,1.4000000000000000000e+01
6.908334350585937500e+01,1.3000000000000000000e+01
7.014913177490234375e+01,5.0000000000000000000e+00
7.121491241455078125e+01,7.0000000000000000000e+00
7.228070068359375000e+01,8.0000000000000000000e+00
7.334648132324218750e+01,9.0000000000000000000e+00
7.441226959228515625e+01,1.0000000000000000000e+01
7.547805023193359375e+01,8.0000000000000000000e+00
7.654383850097656250e+01,1.2000000000000000000e+01
7.760961914062500000e+01,3.0000000000000000000e+00
7.867539978027343750e+01,1.1000000000000000000e+01
7.974118804931640625e+01,2.0000000000000000000e+00
8.080696868896484375e+01,3.0000000000000000000e+00
8.187275695800781250e+01,8.0000000000000000000e+00
8.293853759765625000e+01,3.0000000000000000000e+00
8.400432586669921875e+01,1.0000000000000000000e+00
8.507010650634765625e+01,3.0000000000000000000e+00
8.613589477539062500e+01,2.0000000000000000000e+00
8.720167541503906250e+01,4.0000000000000000000e+00
8.826746368408203125e+01,2.0000000000000000000e+00
8.933324432373046875e+01,2.0000000000000000000e+00
9.039902496337890625e+01,2.0000000000000000000e+00
9.146481323242187500e+01,2.0000000000000000000e+00
9.253059387207031250e+01,0.0000000000000000000e+00
9.359638214111328125e+01,0.0000000000000000000e+00
9.466216278076171875e+01,2.0000000000000000000e+00
9.572795104980468750e+01,2.0000000000000000000e+00
9.679373168945312500e+01,1.0000000000000000000e+00
9.785951995849609375e+01,2.0000000000000000000e+00
9.892530059814453125e+01,1.0000000000000000000e+00
9.999108886718750000e+01,0.0000000000000000000e+00
1.010568695068359375e+02,1.0000000000000000000e+00


==> Data/dine-awgn-cap-20.txt <==
estim=2.28
actua.=2.301

==> Data/dine-awgn-cap-40.txt <==
estim=4.12

actual=4.6

==> Data/dine_awgn-cap2.txt <==
.21=estim
actual=.4

==> Data/doc-mac-e1.txt <==
0        0
0        3.45
0.1      3.45
.2       3.45
.34      3.45
.5       3.29
.7       3.09
1        2.79
1.5      2.29
3.45     .34
3.45     .1
3.45     0
0        0

==> Data/doc-mac-e2.txt <==
0        0
0        3.3
0.1      3.3
.2       3.3
.34      3.3
3.45     0.29
3.45     0.1
3.45     0
0        0

==> Data/doc-mac-est.txt <==
0        0
0        .435
.3       .435
.6       .435
.9       .1500
.9       .1000
.9       .0300
.9       .05000
.9       0
0        0


==> Data/doc-mac-mine.txt <==
0        0
0.0      2.22
.05      2.22
.1       2.22
.136     2.22
1.74     .6986
1.74     .5
1.74     .0
0        0

==> Data/doc-mac-opt-in.txt <==
0        0
0        .38
.2       .38
.4       .38
.5       .38
.58      .38
.62      .38
.70      .30
.80      .20
.88      .12
.88      .08
.88      .03
.88      0
0        0


==> Data/doc-mac-opt.txt <==
0        0
0        .48
.3       .48
.4       .48
.9       .48
1.2      .48
1.27     .41
1.3      .38
1.37     .31
1.41     .28
1.41     .2
1.41     .1
1.41     0
0        0


==> Data/doc-mac-opt1.txt <==
0        0
0        .55
.2       .55
.4       .55
.5       .55
.58      .55
.68      .45
.78      .35
.88      .25
.98      .15
.98      .08
.98      .03
.98      0
0        0


==> Data/doc-mac.txt <==
0        0
0.0     2.3
.05     2.3
.1      2.3
.136    2.3
.5      1.936
.7      1.7374
1.0     1.44
1.5     .939
1.74    .7012   
1.74    .5
1.74    .0
0        0

==> Data/error.txt <==
snr      error      error0      error1
2        .01        .0512       .0343
20       .0021      .0127       .102
40       .24        .32         .4134     


==> Data/errors.txt <==
chi=[0.0282, 0.078 , 0.2   ],
 smile=array([0.0582, 0.209 , 0.255 ]),
 dine=array([0.1758, 0.02  , 0.48  ]),
 mine=array([0.00781, 0.0008 , 0.05   ]))
snr=[2,20,40]

==> Data/infonce-awgn-2db.txt <==
-2.352462530136108398e+00,2.160000000000000000e+02
-2.297076940536499023e+00,9.000000000000000000e+01
-2.241691350936889648e+00,7.700000000000000000e+01
-2.186305761337280273e+00,6.700000000000000000e+01
-2.130919933319091797e+00,8.600000000000000000e+01
-2.075534343719482422e+00,7.100000000000000000e+01
-2.020148754119873047e+00,9.500000000000000000e+01
-1.964763164520263672e+00,6.000000000000000000e+01
-1.909377574920654297e+00,7.100000000000000000e+01
-1.853991985321044922e+00,6.700000000000000000e+01
-1.798606395721435547e+00,7.200000000000000000e+01
-1.743220806121826172e+00,6.300000000000000000e+01
-1.687835097312927246e+00,8.200000000000000000e+01
-1.632449507713317871e+00,7.300000000000000000e+01
-1.577063918113708496e+00,8.200000000000000000e+01
-1.521678328514099121e+00,5.500000000000000000e+01
-1.466292738914489746e+00,6.200000000000000000e+01
-1.410907030105590820e+00,8.400000000000000000e+01
-1.355521440505981445e+00,6.400000000000000000e+01
-1.300135850906372070e+00,6.600000000000000000e+01
-1.244750261306762695e+00,8.100000000000000000e+01
-1.189364671707153320e+00,8.200000000000000000e+01
-1.133978962898254395e+00,6.000000000000000000e+01
-1.078593373298645020e+00,8.100000000000000000e+01
-1.023207783699035645e+00,6.100000000000000000e+01
-9.678221940994262695e-01,7.200000000000000000e+01
-9.124365448951721191e-01,8.800000000000000000e+01
-8.570509552955627441e-01,1.030000000000000000e+02
-8.016653060913085938e-01,1.190000000000000000e+02
-7.462797164916992188e-01,1.330000000000000000e+02
-6.908941268920898438e-01,1.150000000000000000e+02
-6.355084776878356934e-01,1.190000000000000000e+02
-5.801228880882263184e-01,1.240000000000000000e+02
-5.247372388839721680e-01,1.180000000000000000e+02
-4.693516492843627930e-01,1.580000000000000000e+02
-4.139660298824310303e-01,1.840000000000000000e+02
-3.585804104804992676e-01,1.930000000000000000e+02
-3.031948208808898926e-01,1.790000000000000000e+02
-2.478092014789581299e-01,2.190000000000000000e+02
-1.924235820770263672e-01,1.810000000000000000e+02
-1.370379626750946045e-01,1.930000000000000000e+02
-8.165235817432403564e-02,2.090000000000000000e+02
-2.626674249768257141e-02,1.830000000000000000e+02
2.911887131631374359e-02,2.600000000000000000e+02
8.450448513031005859e-02,2.110000000000000000e+02
1.398901045322418213e-01,2.150000000000000000e+02
1.952757090330123901e-01,1.840000000000000000e+02
2.506613135337829590e-01,1.850000000000000000e+02
3.060469329357147217e-01,2.100000000000000000e+02
3.614325523376464844e-01,1.970000000000000000e+02
4.168181717395782471e-01,1.830000000000000000e+02
4.722037911415100098e-01,1.610000000000000000e+02
5.275893807411193848e-01,1.610000000000000000e+02
5.829750299453735352e-01,1.640000000000000000e+02
6.383606195449829102e-01,1.720000000000000000e+02
6.937462091445922852e-01,2.020000000000000000e+02
7.491318583488464355e-01,1.770000000000000000e+02
8.045174479484558105e-01,1.420000000000000000e+02
8.599030971527099609e-01,1.250000000000000000e+02
9.152886867523193359e-01,1.480000000000000000e+02
9.706742763519287109e-01,1.350000000000000000e+02
1.026059865951538086e+00,1.190000000000000000e+02
1.081445574760437012e+00,1.150000000000000000e+02
1.136831164360046387e+00,1.210000000000000000e+02
1.192216753959655762e+00,7.400000000000000000e+01
1.247602343559265137e+00,7.800000000000000000e+01
1.302987933158874512e+00,6.500000000000000000e+01
1.358373641967773438e+00,5.800000000000000000e+01
1.413759231567382812e+00,6.400000000000000000e+01
1.469144821166992188e+00,7.500000000000000000e+01
1.524530410766601562e+00,5.200000000000000000e+01
1.579916000366210938e+00,7.000000000000000000e+01
1.635301709175109863e+00,6.100000000000000000e+01
1.690687298774719238e+00,6.200000000000000000e+01
1.746072888374328613e+00,6.100000000000000000e+01
1.801458477973937988e+00,7.300000000000000000e+01
1.856844067573547363e+00,7.900000000000000000e+01
1.912229776382446289e+00,5.600000000000000000e+01
1.967615365982055664e+00,4.000000000000000000e+01
2.023000955581665039e+00,6.100000000000000000e+01
2.078386545181274414e+00,5.200000000000000000e+01
2.133772134780883789e+00,4.300000000000000000e+01
2.189157724380493164e+00,4.100000000000000000e+01
2.244543313980102539e+00,4.800000000000000000e+01
2.299929141998291016e+00,5.500000000000000000e+01
2.355314731597900391e+00,3.700000000000000000e+01
2.410700321197509766e+00,3.300000000000000000e+01
2.466085910797119141e+00,4.300000000000000000e+01
2.521471500396728516e+00,2.600000000000000000e+01
2.576857089996337891e+00,3.100000000000000000e+01
2.632242679595947266e+00,4.200000000000000000e+01
2.687628269195556641e+00,3.000000000000000000e+01
2.743013858795166016e+00,3.200000000000000000e+01
2.798399448394775391e+00,3.300000000000000000e+01
2.853785037994384766e+00,2.500000000000000000e+01
2.909170866012573242e+00,3.500000000000000000e+01
2.964556455612182617e+00,3.700000000000000000e+01
3.019942045211791992e+00,2.500000000000000000e+01
3.075327634811401367e+00,3.700000000000000000e+01
3.130713224411010742e+00,2.100000000000000000e+01


==> Data/mine-awgn-cap-2.txt <==
.46999

==> Data/mine-awgn-cap-20.txt <==
actai=2.3
2.2992

==> Data/mine-awgn-cap-40.txt <==
4.6=actual


4.53=estim


==> Data/no_avg_10db.txt <==
8.741488456726074219e+00,3.016500000000000000e+04
1.748297691345214844e+01,6.425000000000000000e+03
2.622446632385253906e+01,3.840000000000000000e+03
3.496595382690429688e+01,2.802000000000000000e+03
4.370744323730468750e+01,2.206000000000000000e+03
5.244893264770507812e+01,1.842000000000000000e+03
6.119042205810546875e+01,1.590000000000000000e+03
6.993190765380859375e+01,1.351000000000000000e+03
7.867340087890625000e+01,1.213000000000000000e+03
8.741488647460937500e+01,9.970000000000000000e+02
9.615637207031250000e+01,9.570000000000000000e+02
1.048978652954101562e+02,8.830000000000000000e+02
1.136393508911132812e+02,7.820000000000000000e+02
1.223808441162109375e+02,7.780000000000000000e+02
1.311223297119140625e+02,6.870000000000000000e+02
1.398638153076171875e+02,6.770000000000000000e+02
1.486053009033203125e+02,6.330000000000000000e+02
1.573468017578125000e+02,6.170000000000000000e+02
1.660882873535156250e+02,5.190000000000000000e+02
1.748297729492187500e+02,5.520000000000000000e+02
1.835712585449218750e+02,5.010000000000000000e+02
1.923127441406250000e+02,4.580000000000000000e+02
2.010542449951171875e+02,3.670000000000000000e+02
2.097957305908203125e+02,3.930000000000000000e+02
2.185372161865234375e+02,3.620000000000000000e+02
2.272787017822265625e+02,3.500000000000000000e+02
2.360201873779296875e+02,2.940000000000000000e+02
2.447616882324218750e+02,2.600000000000000000e+02
2.535031738281250000e+02,2.110000000000000000e+02
2.622446594238281250e+02,1.850000000000000000e+02
2.709861450195312500e+02,1.390000000000000000e+02
2.797276306152343750e+02,1.560000000000000000e+02
2.884691162109375000e+02,1.530000000000000000e+02
2.972106018066406250e+02,1.210000000000000000e+02
3.059520874023437500e+02,8.500000000000000000e+01
3.146936035156250000e+02,6.900000000000000000e+01
3.234350891113281250e+02,6.400000000000000000e+01
3.321765747070312500e+02,6.200000000000000000e+01
3.409180603027343750e+02,5.000000000000000000e+01
3.496595458984375000e+02,3.900000000000000000e+01
3.584010314941406250e+02,2.700000000000000000e+01
3.671425170898437500e+02,2.200000000000000000e+01
3.758840026855468750e+02,2.600000000000000000e+01
3.846254882812500000e+02,1.400000000000000000e+01
3.933669738769531250e+02,1.200000000000000000e+01
4.021084899902343750e+02,1.000000000000000000e+01
4.108499755859375000e+02,1.000000000000000000e+01
4.195914611816406250e+02,8.000000000000000000e+00
4.283329467773437500e+02,1.100000000000000000e+01
4.370744323730468750e+02,8.000000000000000000e+00
4.458159179687500000e+02,6.000000000000000000e+00
4.545574035644531250e+02,2.000000000000000000e+00
4.632988891601562500e+02,2.000000000000000000e+00
4.720403747558593750e+02,2.000000000000000000e+00
4.807818603515625000e+02,2.000000000000000000e+00
4.895233764648437500e+02,0.000000000000000000e+00
4.982648620605468750e+02,0.000000000000000000e+00
5.070063476562500000e+02,1.000000000000000000e+00
5.157478027343750000e+02,1.000000000000000000e+00
5.244893188476562500e+02,1.000000000000000000e+00
5.324893188476562500e+02,1.000000000000000000e+00

==> Data/no_avg_cap_10db.txt <==
estim=1.88

==> Data/optical-10db-both_avg,peak=10_.txt <==
1.157225668430328369e-01,1.918000000000000000e+03
2.155642211437225342e-01,4.200000000000000000e+01
3.154058754444122314e-01,2.300000000000000000e+01
4.152474999427795410e-01,1.400000000000000000e+01
5.150891542434692383e-01,1.800000000000000000e+01
6.149308085441589355e-01,8.000000000000000000e+00
7.147724628448486328e-01,1.000000000000000000e+01
8.146141171455383301e-01,8.000000000000000000e+00
9.144557714462280273e-01,1.100000000000000000e+01
1.014297366142272949e+00,5.000000000000000000e+00
1.114139080047607422e+00,7.000000000000000000e+00
1.213980674743652344e+00,5.000000000000000000e+00
1.313822388648986816e+00,7.000000000000000000e+00
1.413663983345031738e+00,8.000000000000000000e+00
1.513505697250366211e+00,8.000000000000000000e+00
1.613347291946411133e+00,6.000000000000000000e+00
1.713188886642456055e+00,5.000000000000000000e+00
1.813030600547790527e+00,2.500000000000000000e+01
1.912872195243835449e+00,7.800000000000000000e+01
2.012713909149169922e+00,8.600000000000000000e+01
2.112555503845214844e+00,1.070000000000000000e+02
2.212397098541259766e+00,1.030000000000000000e+02
2.312238931655883789e+00,1.330000000000000000e+02
2.412080526351928711e+00,7.700000000000000000e+01
2.511922121047973633e+00,5.500000000000000000e+01
2.611763715744018555e+00,5.000000000000000000e+01
2.711605548858642578e+00,5.100000000000000000e+01
2.811447143554687500e+00,5.000000000000000000e+01
2.911288738250732422e+00,7.600000000000000000e+01
3.011130332946777344e+00,6.600000000000000000e+01
3.110971927642822266e+00,7.600000000000000000e+01
3.210813760757446289e+00,8.400000000000000000e+01
3.310655355453491211e+00,7.500000000000000000e+01
3.410496950149536133e+00,9.100000000000000000e+01
3.510338544845581055e+00,9.100000000000000000e+01
3.610180377960205078e+00,7.600000000000000000e+01
3.710021972656250000e+00,7.500000000000000000e+01
3.809863567352294922e+00,7.300000000000000000e+01
3.909705162048339844e+00,7.100000000000000000e+01
4.009546756744384766e+00,8.100000000000000000e+01
4.109388351440429688e+00,7.300000000000000000e+01
4.209229946136474609e+00,7.600000000000000000e+01
4.309072017669677734e+00,7.600000000000000000e+01
4.408913612365722656e+00,9.200000000000000000e+01
4.508755207061767578e+00,7.000000000000000000e+01
4.608596801757812500e+00,9.200000000000000000e+01
4.708438396453857422e+00,1.020000000000000000e+02
4.808279991149902344e+00,8.700000000000000000e+01
4.908121585845947266e+00,8.700000000000000000e+01
5.007963180541992188e+00,6.600000000000000000e+01
5.107804775238037109e+00,9.100000000000000000e+01
5.207646846771240234e+00,7.900000000000000000e+01
5.307488441467285156e+00,8.000000000000000000e+01
5.407330036163330078e+00,7.300000000000000000e+01
5.507171630859375000e+00,1.060000000000000000e+02
5.607013225555419922e+00,8.300000000000000000e+01
5.706854820251464844e+00,9.900000000000000000e+01
5.806696414947509766e+00,8.600000000000000000e+01
5.906538009643554688e+00,9.800000000000000000e+01
6.006379604339599609e+00,7.100000000000000000e+01
6.106221675872802734e+00,7.300000000000000000e+01
6.206063270568847656e+00,7.900000000000000000e+01
6.305904865264892578e+00,6.800000000000000000e+01
6.405746459960937500e+00,7.400000000000000000e+01
6.505588054656982422e+00,9.400000000000000000e+01
6.605429649353027344e+00,6.500000000000000000e+01
6.705271244049072266e+00,5.700000000000000000e+01
6.805112838745117188e+00,8.000000000000000000e+01
6.904954433441162109e+00,8.200000000000000000e+01
7.004796504974365234e+00,7.100000000000000000e+01
7.104638099670410156e+00,7.200000000000000000e+01
7.204479694366455078e+00,7.500000000000000000e+01
7.304321289062500000e+00,8.400000000000000000e+01
7.404162883758544922e+00,7.500000000000000000e+01
7.504004478454589844e+00,8.400000000000000000e+01
7.603846073150634766e+00,7.900000000000000000e+01
7.703687667846679688e+00,6.300000000000000000e+01
7.803529739379882812e+00,6.700000000000000000e+01
7.903371334075927734e+00,6.900000000000000000e+01
8.003212928771972656e+00,7.000000000000000000e+01
8.103054046630859375e+00,6.100000000000000000e+01
8.202896118164062500e+00,6.100000000000000000e+01
8.302738189697265625e+00,6.500000000000000000e+01
8.402579307556152344e+00,5.300000000000000000e+01
8.502421379089355469e+00,4.300000000000000000e+01
8.602262496948242188e+00,4.100000000000000000e+01
8.702104568481445312e+00,3.700000000000000000e+01
8.801945686340332031e+00,2.500000000000000000e+01
8.901787757873535156e+00,2.600000000000000000e+01
9.001628875732421875e+00,1.800000000000000000e+01
9.101470947265625000e+00,1.300000000000000000e+01
9.201313018798828125e+00,2.300000000000000000e+01
9.301154136657714844e+00,1.400000000000000000e+01
9.400996208190917969e+00,1.300000000000000000e+01
9.500837326049804688e+00,1.000000000000000000e+01
9.600679397583007812e+00,8.000000000000000000e+00
9.700520515441894531e+00,1.000000000000000000e+01
9.800362586975097656e+00,1.100000000000000000e+01
9.900203704833984375e+00,1.100000000000000000e+01
1.000004577636718750e+01,2.436000000000000000e+03


==> Data/optical-10db_both_-cap.txt <==
estim=1.1926

==> Data/optical-20db-cap-nopeak.txt <==
estim=4.170


==> Data/optical_20db_data.txt <==
8.366264343261718750e+00,7.260000000000000000e+02
1.673252868652343750e+01,6.280000000000000000e+02
2.509879302978515625e+01,6.520000000000000000e+02
3.346505737304687500e+01,6.840000000000000000e+02
4.183132171630859375e+01,5.750000000000000000e+02
5.019758605957031250e+01,5.390000000000000000e+02
5.856385421752929688e+01,4.840000000000000000e+02
6.693011474609375000e+01,4.450000000000000000e+02
7.529637908935546875e+01,3.950000000000000000e+02
8.366264343261718750e+01,4.100000000000000000e+02
9.202890777587890625e+01,3.390000000000000000e+02
1.003951721191406250e+02,3.310000000000000000e+02
1.087614440917968750e+02,2.970000000000000000e+02
1.171277084350585938e+02,2.580000000000000000e+02
1.254939727783203125e+02,2.480000000000000000e+02
1.338602294921875000e+02,2.640000000000000000e+02
1.422265014648437500e+02,1.970000000000000000e+02
1.505927581787109375e+02,2.190000000000000000e+02
1.589590301513671875e+02,1.770000000000000000e+02
1.673252868652343750e+02,1.970000000000000000e+02
1.756915588378906250e+02,1.680000000000000000e+02
1.840578155517578125e+02,1.540000000000000000e+02
1.924240875244140625e+02,1.350000000000000000e+02
2.007903442382812500e+02,1.300000000000000000e+02
2.091566162109375000e+02,1.170000000000000000e+02
2.175228881835937500e+02,9.000000000000000000e+01
2.258891448974609375e+02,7.900000000000000000e+01
2.342554168701171875e+02,9.200000000000000000e+01
2.426216735839843750e+02,8.500000000000000000e+01
2.509879455566406250e+02,6.900000000000000000e+01
2.593542175292968750e+02,8.300000000000000000e+01
2.677204589843750000e+02,6.800000000000000000e+01
2.760867309570312500e+02,5.900000000000000000e+01
2.844530029296875000e+02,5.100000000000000000e+01
2.928192749023437500e+02,7.800000000000000000e+01
3.011855163574218750e+02,3.900000000000000000e+01
3.095517883300781250e+02,4.100000000000000000e+01
3.179180603027343750e+02,4.900000000000000000e+01
3.262843322753906250e+02,3.500000000000000000e+01
3.346505737304687500e+02,3.300000000000000000e+01
3.430168457031250000e+02,4.600000000000000000e+01
3.513831176757812500e+02,2.100000000000000000e+01
3.597493896484375000e+02,2.000000000000000000e+01
3.681156311035156250e+02,1.800000000000000000e+01
3.764819030761718750e+02,1.500000000000000000e+01
3.848481750488281250e+02,1.300000000000000000e+01
3.932144470214843750e+02,1.500000000000000000e+01
4.015806884765625000e+02,1.600000000000000000e+01
4.099469604492187500e+02,1.300000000000000000e+01
4.183132324218750000e+02,6.000000000000000000e+00
4.266795043945312500e+02,1.400000000000000000e+01
4.350457763671875000e+02,9.000000000000000000e+00
4.434120178222656250e+02,1.600000000000000000e+01
4.517782897949218750e+02,5.000000000000000000e+00
4.601445617675781250e+02,1.300000000000000000e+01
4.685108337402343750e+02,3.000000000000000000e+00
4.768770751953125000e+02,3.000000000000000000e+00
4.852433471679687500e+02,3.000000000000000000e+00
4.936096191406250000e+02,2.000000000000000000e+00
5.019758911132812500e+02,3.000000000000000000e+00
5.103421325683593750e+02,4.000000000000000000e+00
5.187084350585937500e+02,3.000000000000000000e+00
5.270746459960937500e+02,4.000000000000000000e+00
5.354409179687500000e+02,1.000000000000000000e+00
5.438071899414062500e+02,2.000000000000000000e+00
5.521734619140625000e+02,0.000000000000000000e+00
5.605397338867187500e+02,2.000000000000000000e+00
5.689060058593750000e+02,1.000000000000000000e+00
5.772722778320312500e+02,1.000000000000000000e+00
5.856385498046875000e+02,1.000000000000000000e+00
5.940047607421875000e+02,1.000000000000000000e+00
6.023710327148437500e+02,1.000000000000000000e+00
6.107373046875000000e+02,1.000000000000000000e+00
6.191035766601562500e+02,2.000000000000000000e+00
6.274698486328125000e+02,0.000000000000000000e+00
6.358361206054687500e+02,0.000000000000000000e+00
6.442023925781250000e+02,0.000000000000000000e+00
6.525686645507812500e+02,0.000000000000000000e+00
6.609349365234375000e+02,0.000000000000000000e+00
6.693011474609375000e+02,0.000000000000000000e+00
6.776674194335937500e+02,0.000000000000000000e+00
6.860336914062500000e+02,0.000000000000000000e+00
6.943999633789062500e+02,0.000000000000000000e+00
7.027662353515625000e+02,0.000000000000000000e+00
7.111325073242187500e+02,0.000000000000000000e+00
7.194987792968750000e+02,0.000000000000000000e+00
7.278650512695312500e+02,0.000000000000000000e+00
7.362312622070312500e+02,0.000000000000000000e+00
7.445975341796875000e+02,0.000000000000000000e+00
7.529638061523437500e+02,0.000000000000000000e+00
7.613300781250000000e+02,0.000000000000000000e+00
7.696963500976562500e+02,0.000000000000000000e+00
7.780626220703125000e+02,0.000000000000000000e+00
7.864288940429687500e+02,0.000000000000000000e+00
7.947951660156250000e+02,0.000000000000000000e+00
8.031613769531250000e+02,1.000000000000000000e+00
8.115276489257812500e+02,0.000000000000000000e+00
8.198939208984375000e+02,0.000000000000000000e+00
8.282601928710937500e+02,0.000000000000000000e+00
8.366264648437500000e+02,1.000000000000000000e+00


==> Data/pois-mos-sig0.txt <==
snr      cap
20       1.55
15       1.55
10       1.02
5        0.0

==> Data/pois-mos-sig10.txt <==
snr      cap
20       1.23
15       1.23
10       0
5        0

==> Data/pois_chen_4db.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
3.999999910593032837e-02,1.250000000000000000e+02
7.999999821186065674e-02,0.000000000000000000e+00
1.199999973177909851e-01,0.000000000000000000e+00
1.599999964237213135e-01,0.000000000000000000e+00
2.000000029802322388e-01,0.000000000000000000e+00
2.399999946355819702e-01,0.000000000000000000e+00
2.800000011920928955e-01,0.000000000000000000e+00
3.199999928474426270e-01,0.000000000000000000e+00
3.600000143051147461e-01,0.000000000000000000e+00
4.000000059604644775e-01,0.000000000000000000e+00
4.399999976158142090e-01,0.000000000000000000e+00
4.799999892711639404e-01,0.000000000000000000e+00
5.199999809265136719e-01,0.000000000000000000e+00
5.600000023841857910e-01,0.000000000000000000e+00
6.000000238418579102e-01,0.000000000000000000e+00
6.399999856948852539e-01,0.000000000000000000e+00
6.800000071525573730e-01,0.000000000000000000e+00
7.200000286102294922e-01,0.000000000000000000e+00
7.599999904632568359e-01,0.000000000000000000e+00
8.000000119209289551e-01,0.000000000000000000e+00
8.399999737739562988e-01,0.000000000000000000e+00
8.799999952316284180e-01,0.000000000000000000e+00
9.200000166893005371e-01,0.000000000000000000e+00
9.599999785423278809e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.039999961853027344e+00,0.000000000000000000e+00
1.080000042915344238e+00,0.000000000000000000e+00
1.120000004768371582e+00,0.000000000000000000e+00
1.159999966621398926e+00,0.000000000000000000e+00
1.200000047683715820e+00,0.000000000000000000e+00
1.240000009536743164e+00,0.000000000000000000e+00
1.279999971389770508e+00,0.000000000000000000e+00
1.320000052452087402e+00,0.000000000000000000e+00
1.360000014305114746e+00,0.000000000000000000e+00
1.399999976158142090e+00,2.100000000000000000e+01
1.440000057220458984e+00,0.000000000000000000e+01
1.480000019073486328e+00,0.000000000000000000e+00
1.519999980926513672e+00,0.000000000000000000e+00
1.559999942779541016e+00,0.000000000000000000e+00
1.600000023841857910e+00,0.000000000000000000e+00
1.639999985694885254e+00,0.000000000000000000e+00
1.679999947547912598e+00,0.000000000000000000e+00
1.720000028610229492e+00,0.000000000000000000e+00
1.759999990463256836e+00,0.000000000000000000e+00
1.799999952316284180e+00,0.000000000000000000e+00
1.840000033378601074e+00,0.000000000000000000e+00
1.879999995231628418e+00,0.000000000000000000e+00
1.919999957084655762e+00,0.000000000000000000e+00
1.960000038146972656e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.039999961853027344e+00,0.000000000000000000e+00
2.079999923706054688e+00,0.000000000000000000e+00
2.119999885559082031e+00,0.000000000000000000e+00
2.160000085830688477e+00,0.000000000000000000e+00
2.200000047683715820e+00,0.000000000000000000e+00
2.240000009536743164e+00,0.000000000000000000e+00
2.279999971389770508e+00,0.000000000000000000e+00
2.319999933242797852e+00,0.000000000000000000e+00
2.359999895095825195e+00,0.000000000000000000e+00
2.400000095367431641e+00,0.000000000000000000e+00
2.440000057220458984e+00,0.000000000000000000e+00
2.480000019073486328e+00,0.000000000000000000e+00
2.519999980926513672e+00,0.000000000000000000e+00
2.559999942779541016e+00,0.000000000000000000e+00
2.599999904632568359e+00,0.000000000000000000e+00
2.640000104904174805e+00,0.000000000000000000e+00
2.680000066757202148e+00,0.000000000000000000e+00
2.720000028610229492e+00,0.000000000000000000e+00
2.759999990463256836e+00,0.000000000000000000e+00
2.799999952316284180e+00,0.000000000000000000e+00
2.839999914169311523e+00,0.000000000000000000e+00
2.880000114440917969e+00,0.000000000000000000e+00
2.920000076293945312e+00,0.000000000000000000e+00
2.960000038146972656e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.039999961853027344e+00,0.000000000000000000e+00
3.079999923706054688e+00,0.000000000000000000e+00
3.119999885559082031e+00,0.000000000000000000e+00
3.160000085830688477e+00,0.000000000000000000e+00
3.200000047683715820e+00,0.000000000000000000e+00
3.240000009536743164e+00,0.000000000000000000e+00
3.279999971389770508e+00,0.000000000000000000e+00
3.319999933242797852e+00,0.000000000000000000e+00
3.359999895095825195e+00,0.000000000000000000e+00
3.400000095367431641e+00,0.000000000000000000e+00
3.440000057220458984e+00,0.000000000000000000e+00
3.480000019073486328e+00,0.000000000000000000e+00
3.519999980926513672e+00,0.000000000000000000e+00
3.559999942779541016e+00,0.000000000000000000e+00
3.599999904632568359e+00,0.000000000000000000e+00
3.640000104904174805e+00,0.000000000000000000e+00
3.680000066757202148e+00,0.000000000000000000e+00
3.720000028610229492e+00,0.000000000000000000e+00
3.759999990463256836e+00,0.000000000000000000e+00
3.799999952316284180e+00,0.000000000000000000e+00
3.839999914169311523e+00,0.000000000000000000e+00
3.880000114440917969e+00,0.000000000000000000e+00
3.920000076293945312e+00,0.000000000000000000e+00
3.960000038146972656e+00,0.000000000000000000e+00
4.000000000000000000e+00,1.100000000000000000e+02
4.080000000000000000e+00,0.000000000000000000e+00
4.160000000000000000e+00,0.000000000000000000e+00

==> Data/poisson_10db_ternary_cap.txt <==
estim=.8219

==> Data/poisson_10db_ternary_data.txt <==
1.519379466772079468e-01,6.300000000000000000e+01
2.514133155345916748e-01,0.000000000000000000e+00
3.508886992931365967e-01,0.000000000000000000e+00
4.503640830516815186e-01,0.000000000000000000e+00
5.498394370079040527e-01,0.000000000000000000e+00
6.493148207664489746e-01,0.000000000000000000e+00
7.487902045249938965e-01,0.000000000000000000e+00
8.482655882835388184e-01,0.000000000000000000e+00
9.477409720420837402e-01,0.000000000000000000e+00
1.047216296195983887e+00,0.000000000000000000e+00
1.146691679954528809e+00,0.000000000000000000e+00
1.246167063713073730e+00,0.000000000000000000e+00
1.345642447471618652e+00,0.000000000000000000e+00
1.445117831230163574e+00,0.000000000000000000e+00
1.544593214988708496e+00,0.000000000000000000e+00
1.644068598747253418e+00,0.000000000000000000e+00
1.743543982505798340e+00,0.000000000000000000e+00
1.843019366264343262e+00,0.000000000000000000e+00
1.942494630813598633e+00,0.000000000000000000e+00
2.041970014572143555e+00,0.000000000000000000e+00
2.141445398330688477e+00,0.000000000000000000e+00
2.240920782089233398e+00,0.000000000000000000e+00
2.340396165847778320e+00,0.000000000000000000e+00
2.439871549606323242e+00,0.000000000000000000e+00
2.539346933364868164e+00,0.000000000000000000e+00
2.638822317123413086e+00,0.000000000000000000e+00
2.738297700881958008e+00,0.000000000000000000e+00
2.837773084640502930e+00,6.400000000000000000e+01
2.937248468399047852e+00,0.000000000000000000e+00
3.036723852157592773e+00,0.000000000000000000e+00
3.136199235916137695e+00,0.000000000000000000e+00
3.235674619674682617e+00,0.000000000000000000e+00
3.335150003433227539e+00,0.000000000000000000e+00
3.434625387191772461e+00,0.000000000000000000e+00
3.534100770950317383e+00,0.000000000000000000e+00
3.633576154708862305e+00,0.000000000000000000e+00
3.733051538467407227e+00,0.000000000000000000e+00
3.832526683807373047e+00,0.000000000000000000e+00
3.932002067565917969e+00,0.000000000000000000e+00
4.031477451324462891e+00,0.000000000000000000e+00
4.130952835083007812e+00,0.000000000000000000e+00
4.230428218841552734e+00,0.000000000000000000e+00
4.329903602600097656e+00,0.000000000000000000e+00
4.429378986358642578e+00,0.000000000000000000e+00
4.528854370117187500e+00,0.000000000000000000e+00
4.628329753875732422e+00,0.000000000000000000e+00
4.727805137634277344e+00,0.000000000000000000e+00
4.827280521392822266e+00,0.000000000000000000e+00
4.926755905151367188e+00,0.000000000000000000e+00
5.026231288909912109e+00,0.000000000000000000e+00
5.125706672668457031e+00,0.000000000000000000e+00
5.225182056427001953e+00,0.000000000000000000e+00
5.324657440185546875e+00,0.000000000000000000e+00
5.424132823944091797e+00,0.000000000000000000e+00
5.523608207702636719e+00,0.000000000000000000e+00
5.623083591461181641e+00,0.000000000000000000e+00
5.722558975219726562e+00,0.000000000000000000e+00
5.822034358978271484e+00,0.000000000000000000e+00
5.921509742736816406e+00,0.000000000000000000e+00
6.020985126495361328e+00,0.000000000000000000e+00
6.120460510253906250e+00,0.000000000000000000e+00
6.219935894012451172e+00,0.000000000000000000e+00
6.319411277770996094e+00,0.000000000000000000e+00
6.418886661529541016e+00,0.000000000000000000e+00
6.518362045288085938e+00,0.000000000000000000e+00
6.617837429046630859e+00,0.000000000000000000e+00
6.717312812805175781e+00,0.000000000000000000e+00
6.816788196563720703e+00,0.000000000000000000e+00
6.916263580322265625e+00,0.000000000000000000e+00
7.015738964080810547e+00,0.000000000000000000e+00
7.115214347839355469e+00,0.000000000000000000e+00
7.214689731597900391e+00,0.000000000000000000e+00
7.314165115356445312e+00,0.000000000000000000e+00
7.413640499114990234e+00,0.000000000000000000e+00
7.513115882873535156e+00,0.000000000000000000e+00
7.612590789794921875e+00,0.000000000000000000e+00
7.712066173553466797e+00,0.000000000000000000e+00
7.811541557312011719e+00,0.000000000000000000e+00
7.911016941070556641e+00,0.000000000000000000e+00
8.010492324829101562e+00,0.000000000000000000e+00
8.109968185424804688e+00,0.000000000000000000e+00
8.209443092346191406e+00,0.000000000000000000e+00
8.308918952941894531e+00,0.000000000000000000e+00
8.408393859863281250e+00,0.000000000000000000e+00
8.507869720458984375e+00,0.000000000000000000e+00
8.607344627380371094e+00,0.000000000000000000e+00
8.706820487976074219e+00,0.000000000000000000e+00
8.806295394897460938e+00,0.000000000000000000e+00
8.905771255493164062e+00,0.000000000000000000e+00
9.005246162414550781e+00,0.000000000000000000e+00
9.104722023010253906e+00,0.000000000000000000e+00
9.204196929931640625e+00,0.000000000000000000e+00
9.303672790527343750e+00,0.000000000000000000e+00
9.403147697448730469e+00,0.000000000000000000e+00
9.502623558044433594e+00,0.000000000000000000e+00
9.602098464965820312e+00,0.000000000000000000e+00
9.701574325561523438e+00,0.000000000000000000e+00
9.801049232482910156e+00,0.000000000000000000e+00
9.900525093078613281e+00,0.000000000000000000e+00
1.000000000000000000e+01,1.290000000000000000e+02


==> Data/poisson_3db_binary_cap.txt <==
cap estim=.5893

==> Data/poisson_3db_binary_data.txt <==
2.999999932944774628e-02,1.210000000000000000e+02
5.999999865889549255e-02,0.000000000000000000e+00
9.000000357627868652e-02,0.000000000000000000e+00
1.199999973177909851e-01,0.000000000000000000e+00
1.500000059604644775e-01,0.000000000000000000e+00
1.800000071525573730e-01,0.000000000000000000e+00
2.099999934434890747e-01,0.000000000000000000e+00
2.399999946355819702e-01,0.000000000000000000e+00
2.700000107288360596e-01,0.000000000000000000e+00
3.000000119209289551e-01,0.000000000000000000e+00
3.300000131130218506e-01,0.000000000000000000e+00
3.600000143051147461e-01,0.000000000000000000e+00
3.899999856948852539e-01,0.000000000000000000e+00
4.199999868869781494e-01,0.000000000000000000e+00
4.499999880790710449e-01,0.000000000000000000e+00
4.799999892711639404e-01,0.000000000000000000e+00
5.099999904632568359e-01,0.000000000000000000e+00
5.400000214576721191e-01,0.000000000000000000e+00
5.699999928474426270e-01,0.000000000000000000e+00
6.000000238418579102e-01,0.000000000000000000e+00
6.299999952316284180e-01,0.000000000000000000e+00
6.600000262260437012e-01,0.000000000000000000e+00
6.899999976158142090e-01,0.000000000000000000e+00
7.200000286102294922e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.799999713897705078e-01,0.000000000000000000e+00
8.100000023841857910e-01,0.000000000000000000e+00
8.399999737739562988e-01,0.000000000000000000e+00
8.700000047683715820e-01,0.000000000000000000e+00
8.999999761581420898e-01,0.000000000000000000e+00
9.300000071525573730e-01,0.000000000000000000e+00
9.599999785423278809e-01,0.000000000000000000e+00
9.900000095367431641e-01,0.000000000000000000e+00
1.019999980926513672e+00,0.000000000000000000e+00
1.049999952316284180e+00,0.000000000000000000e+00
1.080000042915344238e+00,0.000000000000000000e+00
1.110000014305114746e+00,0.000000000000000000e+00
1.139999985694885254e+00,0.000000000000000000e+00
1.169999957084655762e+00,0.000000000000000000e+00
1.200000047683715820e+00,0.000000000000000000e+00
1.230000019073486328e+00,0.000000000000000000e+00
1.259999990463256836e+00,0.000000000000000000e+00
1.289999961853027344e+00,0.000000000000000000e+00
1.320000052452087402e+00,0.000000000000000000e+00
1.350000023841857910e+00,0.000000000000000000e+00
1.379999995231628418e+00,0.000000000000000000e+00
1.409999966621398926e+00,0.000000000000000000e+00
1.440000057220458984e+00,0.000000000000000000e+00
1.470000028610229492e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.529999971389770508e+00,0.000000000000000000e+00
1.559999942779541016e+00,0.000000000000000000e+00
1.590000033378601074e+00,0.000000000000000000e+00
1.620000004768371582e+00,0.000000000000000000e+00
1.649999976158142090e+00,0.000000000000000000e+00
1.679999947547912598e+00,0.000000000000000000e+00
1.710000038146972656e+00,0.000000000000000000e+00
1.740000009536743164e+00,0.000000000000000000e+00
1.769999980926513672e+00,0.000000000000000000e+00
1.799999952316284180e+00,0.000000000000000000e+00
1.830000042915344238e+00,0.000000000000000000e+00
1.860000014305114746e+00,0.000000000000000000e+00
1.889999985694885254e+00,0.000000000000000000e+00
1.919999957084655762e+00,0.000000000000000000e+00
1.950000047683715820e+00,0.000000000000000000e+00
1.980000019073486328e+00,0.000000000000000000e+00
2.009999990463256836e+00,0.000000000000000000e+00
2.039999961853027344e+00,0.000000000000000000e+00
2.069999933242797852e+00,0.000000000000000000e+00
2.099999904632568359e+00,0.000000000000000000e+00
2.130000114440917969e+00,0.000000000000000000e+00
2.160000085830688477e+00,0.000000000000000000e+00
2.190000057220458984e+00,0.000000000000000000e+00
2.220000028610229492e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.279999971389770508e+00,0.000000000000000000e+00
2.309999942779541016e+00,0.000000000000000000e+00
2.339999914169311523e+00,0.000000000000000000e+00
2.369999885559082031e+00,0.000000000000000000e+00
2.400000095367431641e+00,0.000000000000000000e+00
2.430000066757202148e+00,0.000000000000000000e+00
2.460000038146972656e+00,0.000000000000000000e+00
2.490000009536743164e+00,0.000000000000000000e+00
2.519999980926513672e+00,0.000000000000000000e+00
2.549999952316284180e+00,0.000000000000000000e+00
2.579999923706054688e+00,0.000000000000000000e+00
2.609999895095825195e+00,0.000000000000000000e+00
2.640000104904174805e+00,0.000000000000000000e+00
2.670000076293945312e+00,0.000000000000000000e+00
2.700000047683715820e+00,0.000000000000000000e+00
2.730000019073486328e+00,0.000000000000000000e+00
2.759999990463256836e+00,0.000000000000000000e+00
2.789999961853027344e+00,0.000000000000000000e+00
2.819999933242797852e+00,0.000000000000000000e+00
2.849999904632568359e+00,0.000000000000000000e+00
2.880000114440917969e+00,0.000000000000000000e+00
2.910000085830688477e+00,0.000000000000000000e+00
2.940000057220458984e+00,0.000000000000000000e+00
2.970000028610229492e+00,0.000000000000000000e+00
3.000000000000000000e+00,1.350000000000000000e+02
3.030000000000000000e+00,0.000000000000000000e+00
3.060000000000000000e+00,0.000000000000000000e+00

==> Data/poisson_3db_binary_data.txt.txt <==
2.999999932944774628e-02,1.190000000000000000e+02
5.999999865889549255e-02,0.000000000000000000e+00
9.000000357627868652e-02,0.000000000000000000e+00
1.199999973177909851e-01,0.000000000000000000e+00
1.500000059604644775e-01,0.000000000000000000e+00
1.800000071525573730e-01,0.000000000000000000e+00
2.099999934434890747e-01,0.000000000000000000e+00
2.399999946355819702e-01,0.000000000000000000e+00
2.700000107288360596e-01,0.000000000000000000e+00
3.000000119209289551e-01,0.000000000000000000e+00
3.300000131130218506e-01,0.000000000000000000e+00
3.600000143051147461e-01,0.000000000000000000e+00
3.899999856948852539e-01,0.000000000000000000e+00
4.199999868869781494e-01,0.000000000000000000e+00
4.499999880790710449e-01,0.000000000000000000e+00
4.799999892711639404e-01,0.000000000000000000e+00
5.099999904632568359e-01,0.000000000000000000e+00
5.400000214576721191e-01,0.000000000000000000e+00
5.699999928474426270e-01,0.000000000000000000e+00
6.000000238418579102e-01,0.000000000000000000e+00
6.299999952316284180e-01,0.000000000000000000e+00
6.600000262260437012e-01,0.000000000000000000e+00
6.899999976158142090e-01,0.000000000000000000e+00
7.200000286102294922e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.799999713897705078e-01,0.000000000000000000e+00
8.100000023841857910e-01,0.000000000000000000e+00
8.399999737739562988e-01,0.000000000000000000e+00
8.700000047683715820e-01,0.000000000000000000e+00
8.999999761581420898e-01,0.000000000000000000e+00
9.300000071525573730e-01,0.000000000000000000e+00
9.599999785423278809e-01,0.000000000000000000e+00
9.900000095367431641e-01,0.000000000000000000e+00
1.019999980926513672e+00,0.000000000000000000e+00
1.049999952316284180e+00,0.000000000000000000e+00
1.080000042915344238e+00,0.000000000000000000e+00
1.110000014305114746e+00,0.000000000000000000e+00
1.139999985694885254e+00,0.000000000000000000e+00
1.169999957084655762e+00,0.000000000000000000e+00
1.200000047683715820e+00,0.000000000000000000e+00
1.230000019073486328e+00,0.000000000000000000e+00
1.259999990463256836e+00,0.000000000000000000e+00
1.289999961853027344e+00,0.000000000000000000e+00
1.320000052452087402e+00,0.000000000000000000e+00
1.350000023841857910e+00,0.000000000000000000e+00
1.379999995231628418e+00,0.000000000000000000e+00
1.409999966621398926e+00,0.000000000000000000e+00
1.440000057220458984e+00,0.000000000000000000e+00
1.470000028610229492e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.529999971389770508e+00,0.000000000000000000e+00
1.559999942779541016e+00,0.000000000000000000e+00
1.590000033378601074e+00,0.000000000000000000e+00
1.620000004768371582e+00,0.000000000000000000e+00
1.649999976158142090e+00,0.000000000000000000e+00
1.679999947547912598e+00,0.000000000000000000e+00
1.710000038146972656e+00,0.000000000000000000e+00
1.740000009536743164e+00,0.000000000000000000e+00
1.769999980926513672e+00,0.000000000000000000e+00
1.799999952316284180e+00,0.000000000000000000e+00
1.830000042915344238e+00,0.000000000000000000e+00
1.860000014305114746e+00,0.000000000000000000e+00
1.889999985694885254e+00,0.000000000000000000e+00
1.919999957084655762e+00,0.000000000000000000e+00
1.950000047683715820e+00,0.000000000000000000e+00
1.980000019073486328e+00,0.000000000000000000e+00
2.009999990463256836e+00,0.000000000000000000e+00
2.039999961853027344e+00,0.000000000000000000e+00
2.069999933242797852e+00,0.000000000000000000e+00
2.099999904632568359e+00,0.000000000000000000e+00
2.130000114440917969e+00,0.000000000000000000e+00
2.160000085830688477e+00,0.000000000000000000e+00
2.190000057220458984e+00,0.000000000000000000e+00
2.220000028610229492e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.279999971389770508e+00,0.000000000000000000e+00
2.309999942779541016e+00,0.000000000000000000e+00
2.339999914169311523e+00,0.000000000000000000e+00
2.369999885559082031e+00,0.000000000000000000e+00
2.400000095367431641e+00,0.000000000000000000e+00
2.430000066757202148e+00,0.000000000000000000e+00
2.460000038146972656e+00,0.000000000000000000e+00
2.490000009536743164e+00,0.000000000000000000e+00
2.519999980926513672e+00,0.000000000000000000e+00
2.549999952316284180e+00,0.000000000000000000e+00
2.579999923706054688e+00,0.000000000000000000e+00
2.609999895095825195e+00,0.000000000000000000e+00
2.640000104904174805e+00,0.000000000000000000e+00
2.670000076293945312e+00,0.000000000000000000e+00
2.700000047683715820e+00,0.000000000000000000e+00
2.730000019073486328e+00,0.000000000000000000e+00
2.759999990463256836e+00,0.000000000000000000e+00
2.789999961853027344e+00,0.000000000000000000e+00
2.819999933242797852e+00,0.000000000000000000e+00
2.849999904632568359e+00,0.000000000000000000e+00
2.880000114440917969e+00,0.000000000000000000e+00
2.910000085830688477e+00,0.000000000000000000e+00
2.940000057220458984e+00,0.000000000000000000e+00
2.970000028610229492e+00,0.000000000000000000e+00
3.000000000000000000e+00,1.370000000000000000e+02


==> Data/poisson_4db_ternary_data.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
7.999999821186065674e-02,7.800000000000000000e+01
1.599999964237213135e-01,0.000000000000000000e+00
2.399999946355819702e-01,0.000000000000000000e+00
3.199999928474426270e-01,0.000000000000000000e+00
4.000000059604644775e-01,0.000000000000000000e+00
4.799999892711639404e-01,0.000000000000000000e+00
5.600000023841857910e-01,0.000000000000000000e+00
6.399999856948852539e-01,0.000000000000000000e+00
7.200000286102294922e-01,0.000000000000000000e+00
8.000000119209289551e-01,0.000000000000000000e+00
8.799999952316284180e-01,0.000000000000000000e+00
9.599999785423278809e-01,0.000000000000000000e+00
1.039999961853027344e+00,0.000000000000000000e+00
1.120000004768371582e+00,0.000000000000000000e+00
1.200000047683715820e+00,0.000000000000000000e+00
1.279999971389770508e+00,1.600000000000000000e+01
1.360000014305114746e+00,2.200000000000000000e+01
1.440000057220458984e+00,1.900000000000000000e+01
1.519999980926513672e+00,2.100000000000000000e+01
1.600000023841857910e+00,1.700000000000000000e+01
1.679999947547912598e+00,0.000000000000000000e+00
1.759999990463256836e+00,0.000000000000000000e+00
1.840000033378601074e+00,0.000000000000000000e+00
1.919999957084655762e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.079999923706054688e+00,0.000000000000000000e+00
2.160000085830688477e+00,0.000000000000000000e+00
2.240000009536743164e+00,0.000000000000000000e+00
2.319999933242797852e+00,0.000000000000000000e+00
2.400000095367431641e+00,0.000000000000000000e+00
2.480000019073486328e+00,0.000000000000000000e+00
2.559999942779541016e+00,0.000000000000000000e+00
2.640000104904174805e+00,0.000000000000000000e+00
2.720000028610229492e+00,0.000000000000000000e+00
2.799999952316284180e+00,0.000000000000000000e+00
2.880000114440917969e+00,0.000000000000000000e+00
2.960000038146972656e+00,0.000000000000000000e+00
3.039999961853027344e+00,0.000000000000000000e+00
3.119999885559082031e+00,0.000000000000000000e+00
3.200000047683715820e+00,0.000000000000000000e+00
3.279999971389770508e+00,0.000000000000000000e+00
3.359999895095825195e+00,0.000000000000000000e+00
3.440000057220458984e+00,0.000000000000000000e+00
3.519999980926513672e+00,0.000000000000000000e+00
3.599999904632568359e+00,0.000000000000000000e+00
3.680000066757202148e+00,0.000000000000000000e+00
3.759999990463256836e+00,0.000000000000000000e+00
3.839999914169311523e+00,0.000000000000000000e+00
3.920000076293945312e+00,0.000000000000000000e+00
4.000000000000000000e+00,8.200000000000000000e+01
4.080000000000000000e+00,0.000000000000000000e+00
4.160000000000000000e+00,0.000000000000000000e+00

==> Data/poisson_chen_p=100_sig=0.txt <==
snr      cap
5        .95      
10       1.392
15       1.78
20       1.79

==> Data/poisson_chen_p=100_sig=10.txt <==
snr      estim
5        .51
10       .92
15       1.5
20       1.51

==> Data/poisson_estim-peak=100_sig=10.txt <==
snr      estim
5        .554        
10       1.09
15       1.2
20       1.4

==> Data/poisson_estim.txt <==
snr        estim
13         1.18
10         1.06
7.7        .812
3          .22

==> Data/poisson_estim_p=100_sig=0.txt <==
snr     estim
5       1.08
10      1.44
15      1.73
20      1.75

==> Data/poisson_estim_p=100_sig=10.txt <==
snr      estim
5        .554        
10       1.09
15       1.2
20       1.4

==> Data/poisson_lower_moser.txt <==
snr      estim
13       1.1
10       .59
7.7      .18
3        0

==> Data/poisson_upper_moser.txt <==
upper        SNR
13           1.45
10           1.21
7.7          .8
3            .378

==> Data/shpois10db.txt <==
1.519379466772079468e-01,9.220000000000000000e+01
2.514133155345916748e-01,0.000000000000000000e+00
3.508886992931365967e-01,0.000000000000000000e+00
4.503640830516815186e-01,0.000000000000000000e+00
2.514133155345916748e-01,0.000000000000000000e+00
3.508886992931365967e-01,0.000000000000000000e+00
4.503640830516815186e-01,0.000000000000000000e+00
5.498394370079040527e-01,0.000000000000000000e+00
6.493148207664489746e-01,0.000000000000000000e+00
7.487902045249938965e-01,0.000000000000000000e+00
8.482655882835388184e-01,0.000000000000000000e+00
9.477409720420837402e-01,0.000000000000000000e+00
1.047216296195983887e+00,0.000000000000000000e+00
1.146691679954528809e+00,0.000000000000000000e+00
1.246167063713073730e+00,0.000000000000000000e+00
1.345642447471618652e+00,0.000000000000000000e+00
1.445117831230163574e+00,0.000000000000000000e+00
1.544593214988708496e+00,0.000000000000000000e+00
1.644068598747253418e+00,0.000000000000000000e+00
1.743543982505798340e+00,0.000000000000000000e+00
1.843019366264343262e+00,0.000000000000000000e+00
1.942494630813598633e+00,0.000000000000000000e+00
2.041970014572143555e+00,0.000000000000000000e+00
2.141445398330688477e+00,0.000000000000000000e+00
2.240920782089233398e+00,0.000000000000000000e+00
2.340396165847778320e+00,0.000000000000000000e+00
2.439871549606323242e+00,0.000000000000000000e+00
2.539346933364868164e+00,0.000000000000000000e+00
2.638822317123413086e+00,0.000000000000000000e+00
2.738297700881958008e+00,0.000000000000000000e+00
2.837773084640502930e+00,0.000000000000000000e+00
2.937248468399047852e+00,0.000000000000000000e+00
3.036723852157592773e+00,0.000000000000000000e+00
3.136199235916137695e+00,0.000000000000000000e+00
3.235674619674682617e+00,0.000000000000000000e+00
3.335150003433227539e+00,2.000000000000000000e+00
3.434625387191772461e+00,1.000000000000000000e+01
3.534100770950317383e+00,3.000000000000000000e+01
3.633576154708862305e+00,1.000000000000000000e+01
3.733051538467407227e+00,2.000000000000000000e+00
3.832526683807373047e+00,0.000000000000000000e+00
3.932002067565917969e+00,0.000000000000000000e+00
4.031477451324462891e+00,0.000000000000000000e+00
4.130952835083007812e+00,0.000000000000000000e+00
4.230428218841552734e+00,0.000000000000000000e+00
4.329903602600097656e+00,0.000000000000000000e+00
4.429378986358642578e+00,0.000000000000000000e+00
4.528854370117187500e+00,0.000000000000000000e+00
4.628329753875732422e+00,0.000000000000000000e+00
4.727805137634277344e+00,0.000000000000000000e+00
4.827280521392822266e+00,0.000000000000000000e+00
4.926755905151367188e+00,0.000000000000000000e+00
5.026231288909912109e+00,0.000000000000000000e+00
5.125706672668457031e+00,0.000000000000000000e+00
5.225182056427001953e+00,0.000000000000000000e+00
5.324657440185546875e+00,0.000000000000000000e+00
5.424132823944091797e+00,0.000000000000000000e+00
5.523608207702636719e+00,0.000000000000000000e+00
5.623083591461181641e+00,0.000000000000000000e+00
5.722558975219726562e+00,0.000000000000000000e+00
5.822034358978271484e+00,0.000000000000000000e+00
5.921509742736816406e+00,0.000000000000000000e+00
6.020985126495361328e+00,0.000000000000000000e+00
6.120460510253906250e+00,0.000000000000000000e+00
6.219935894012451172e+00,0.000000000000000000e+00
6.319411277770996094e+00,0.000000000000000000e+00
6.418886661529541016e+00,0.000000000000000000e+00
6.518362045288085938e+00,0.000000000000000000e+00
6.617837429046630859e+00,0.000000000000000000e+00
6.717312812805175781e+00,0.000000000000000000e+00
6.816788196563720703e+00,0.000000000000000000e+00
6.916263580322265625e+00,0.000000000000000000e+00
7.015738964080810547e+00,0.000000000000000000e+00
7.115214347839355469e+00,0.000000000000000000e+00
7.214689731597900391e+00,0.000000000000000000e+00
7.314165115356445312e+00,0.000000000000000000e+00
7.413640499114990234e+00,0.000000000000000000e+00
7.513115882873535156e+00,0.000000000000000000e+00
7.612590789794921875e+00,0.000000000000000000e+00
7.712066173553466797e+00,0.000000000000000000e+00
7.811541557312011719e+00,0.000000000000000000e+00
7.911016941070556641e+00,0.000000000000000000e+00
8.010492324829101562e+00,0.000000000000000000e+00
8.109968185424804688e+00,0.000000000000000000e+00
8.209443092346191406e+00,0.000000000000000000e+00
8.308918952941894531e+00,0.000000000000000000e+00
8.408393859863281250e+00,0.000000000000000000e+00
8.507869720458984375e+00,0.000000000000000000e+00
8.607344627380371094e+00,0.000000000000000000e+00
8.706820487976074219e+00,0.000000000000000000e+00
8.806295394897460938e+00,0.000000000000000000e+00
8.905771255493164062e+00,0.000000000000000000e+00
9.005246162414550781e+00,0.000000000000000000e+00
9.104722023010253906e+00,0.000000000000000000e+00
9.204196929931640625e+00,0.000000000000000000e+00
9.303672790527343750e+00,0.000000000000000000e+00
9.403147697448730469e+00,0.000000000000000000e+00
9.502623558044433594e+00,0.000000000000000000e+00
9.602098464965820312e+00,0.000000000000000000e+00
9.701574325561523438e+00,0.000000000000000000e+00
9.801049232482910156e+00,0.000000000000000000e+00
9.900525093078613281e+00,0.000000000000000000e+00
1.000000000000000000e+01,9.900000000000000000e+01


==> Data/shpois3db.txt <==
2.999999932944774628e-02,1.350000000000000000e+02
5.999999865889549255e-02,0.000000000000000000e+00
9.000000357627868652e-02,0.000000000000000000e+00
1.199999973177909851e-01,0.000000000000000000e+00
1.500000059604644775e-01,0.000000000000000000e+00
1.800000071525573730e-01,0.000000000000000000e+00
2.099999934434890747e-01,0.000000000000000000e+00
2.399999946355819702e-01,0.000000000000000000e+00
2.700000107288360596e-01,0.000000000000000000e+00
3.000000119209289551e-01,0.000000000000000000e+00
3.300000131130218506e-01,0.000000000000000000e+00
3.600000143051147461e-01,0.000000000000000000e+00
3.899999856948852539e-01,0.000000000000000000e+00
4.199999868869781494e-01,0.000000000000000000e+00
4.499999880790710449e-01,0.000000000000000000e+00
4.799999892711639404e-01,0.000000000000000000e+00
5.099999904632568359e-01,0.000000000000000000e+00
5.400000214576721191e-01,0.000000000000000000e+00
5.699999928474426270e-01,0.000000000000000000e+00
6.000000238418579102e-01,0.000000000000000000e+00
6.299999952316284180e-01,0.000000000000000000e+00
6.600000262260437012e-01,0.000000000000000000e+00
6.899999976158142090e-01,0.000000000000000000e+00
7.200000286102294922e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.799999713897705078e-01,0.000000000000000000e+00
8.100000023841857910e-01,0.000000000000000000e+00
8.399999737739562988e-01,0.000000000000000000e+00
8.700000047683715820e-01,0.000000000000000000e+00
8.999999761581420898e-01,0.000000000000000000e+00
9.300000071525573730e-01,0.000000000000000000e+00
9.599999785423278809e-01,0.000000000000000000e+00
9.900000095367431641e-01,0.000000000000000000e+00
1.019999980926513672e+00,0.000000000000000000e+00
1.049999952316284180e+00,0.000000000000000000e+00
1.080000042915344238e+00,0.000000000000000000e+00
1.110000014305114746e+00,0.000000000000000000e+00
1.139999985694885254e+00,0.000000000000000000e+00
1.169999957084655762e+00,0.000000000000000000e+00
1.200000047683715820e+00,0.000000000000000000e+00
1.230000019073486328e+00,0.000000000000000000e+00
1.259999990463256836e+00,0.000000000000000000e+00
1.289999961853027344e+00,0.000000000000000000e+00
1.320000052452087402e+00,0.000000000000000000e+00
1.350000023841857910e+00,0.000000000000000000e+00
1.379999995231628418e+00,0.000000000000000000e+00
1.409999966621398926e+00,0.000000000000000000e+00
1.440000057220458984e+00,0.000000000000000000e+00
1.470000028610229492e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.529999971389770508e+00,0.000000000000000000e+00
1.559999942779541016e+00,0.000000000000000000e+00
1.590000033378601074e+00,0.000000000000000000e+00
1.620000004768371582e+00,0.000000000000000000e+00
1.649999976158142090e+00,0.000000000000000000e+00
1.679999947547912598e+00,0.000000000000000000e+00
1.710000038146972656e+00,0.000000000000000000e+00
1.740000009536743164e+00,0.000000000000000000e+00
1.769999980926513672e+00,0.000000000000000000e+00
1.799999952316284180e+00,0.000000000000000000e+00
1.830000042915344238e+00,0.000000000000000000e+00
1.860000014305114746e+00,0.000000000000000000e+00
1.889999985694885254e+00,0.000000000000000000e+00
1.919999957084655762e+00,0.000000000000000000e+00
1.950000047683715820e+00,0.000000000000000000e+00
1.980000019073486328e+00,0.000000000000000000e+00
2.009999990463256836e+00,0.000000000000000000e+00
2.039999961853027344e+00,0.000000000000000000e+00
2.069999933242797852e+00,0.000000000000000000e+00
2.099999904632568359e+00,0.000000000000000000e+00
2.130000114440917969e+00,0.000000000000000000e+00
2.160000085830688477e+00,0.000000000000000000e+00
2.190000057220458984e+00,0.000000000000000000e+00
2.220000028610229492e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.279999971389770508e+00,0.000000000000000000e+00
2.309999942779541016e+00,0.000000000000000000e+00
2.339999914169311523e+00,0.000000000000000000e+00
2.369999885559082031e+00,0.000000000000000000e+00
2.400000095367431641e+00,0.000000000000000000e+00
2.430000066757202148e+00,0.000000000000000000e+00
2.460000038146972656e+00,0.000000000000000000e+00
2.490000009536743164e+00,0.000000000000000000e+00
2.519999980926513672e+00,0.000000000000000000e+00
2.549999952316284180e+00,0.000000000000000000e+00
2.579999923706054688e+00,0.000000000000000000e+00
2.609999895095825195e+00,0.000000000000000000e+00
2.640000104904174805e+00,0.000000000000000000e+00
2.670000076293945312e+00,0.000000000000000000e+00
2.700000047683715820e+00,0.000000000000000000e+00
2.730000019073486328e+00,0.000000000000000000e+00
2.759999990463256836e+00,0.000000000000000000e+00
2.789999961853027344e+00,0.000000000000000000e+00
2.819999933242797852e+00,0.000000000000000000e+00
2.849999904632568359e+00,0.000000000000000000e+00
2.880000114440917969e+00,0.000000000000000000e+00
2.910000085830688477e+00,0.000000000000000000e+00
2.940000057220458984e+00,0.000000000000000000e+00
2.970000028610229492e+00,0.000000000000000000e+00
3.000000000000000000e+00,1.210000000000000000e+02
3.030000000000000000e+00,0.000000000000000000e+00
3.060000000000000000e+00,0.000000000000000000e+00

==> Data/smile-awgn-cap-2.txt <==
.4166

==> Data/smile-awgn-cap-20.txt <==
2.509

==> Data/smile-awgn-cap-40.txt <==

actual=4.605

estim=4.855

==> data_m/20db-reverse.txt <==
9.991474151611328125e+00,1.600879389312977130e+00
9.991600036621093750e+00,9.532509090909091487e-01
9.991724967956542969e+00,1.200659541984732792e+00
9.991849899291992188e+00,1.120615572519083836e+00
9.991975784301757812e+00,1.271001212121212198e+00
9.992100715637207031e+00,1.120615572519083836e+00
9.992226600646972656e+00,1.390157575757575703e+00
9.992351531982421875e+00,1.640901374045801608e+00
9.992476463317871094e+00,1.961077251908396990e+00
9.992602348327636719e+00,1.588751515151515248e+00
9.992727279663085938e+00,8.804836641221374105e-01
9.992852210998535156e+00,9.605276335877862559e-01
9.992978096008300781e+00,1.707907878787878753e+00
9.993103027343750000e+00,9.605276335877862559e-01
9.993227958679199219e+00,9.605276335877862559e-01
9.993353843688964844e+00,1.231282424242424289e+00
9.993478775024414062e+00,2.721494961832060966e+00
9.993603706359863281e+00,4.962726106870229081e+00
9.993729591369628906e+00,4.686816969696969259e+00
9.993854522705078125e+00,2.257239938931297374e+01
9.993980407714843750e+00,3.431703272727273202e+01
9.994105339050292969e+00,2.093149801526717724e+01
9.994230270385742188e+00,1.696932152671755745e+01
9.994356155395507812e+00,8.460101818181817279e+00
9.994481086730957031e+00,6.403517557251908521e+00
9.994606018066406250e+00,7.444089160305343178e+00
9.994731903076171875e+00,7.705444848484848563e+00
9.994856834411621094e+00,7.564155114503817501e+00
9.994981765747070312e+00,7.804287022900762594e+00
9.995107650756835938e+00,6.275568484848484729e+00
9.995232582092285156e+00,6.403517557251908521e+00
9.995357513427734375e+00,7.123913282442748240e+00
9.995483398437500000e+00,5.878380606060605196e+00
9.995608329772949219e+00,6.523583511450381067e+00
9.995734214782714844e+00,5.560630303030302812e+00
9.995859146118164062e+00,6.443539541984732111e+00
9.995984077453613281e+00,7.003847328244273918e+00
9.996109962463378906e+00,6.196130909090909356e+00
9.996234893798828125e+00,2.661461984732824249e+01
9.996359825134277344e+00,1.441591890076335858e+02
9.996485710144042969e+00,9.540452848484848403e+01
9.996610641479492188e+00,6.491565923664121840e+01
9.996735572814941406e+00,5.783176793893129286e+01
9.996861457824707031e+00,5.926043151515151663e+01
9.996986389160156250e+00,7.320021007633587828e+01
9.997111320495605469e+00,8.204506870229008086e+01
9.997237205505371094e+00,8.253564121212120597e+01
9.997362136840820312e+00,6.867772580152671935e+01
9.997488021850585938e+00,7.530682181818181675e+01
9.997612953186035156e+00,6.343484580152671981e+01
9.997737884521484375e+00,5.523033893129770888e+01
9.997863769531250000e+00,5.914127515151515269e+01
9.997988700866699219e+00,8.000394748091602537e+01
9.998113632202148438e+00,8.824847633587786788e+01
9.998239517211914062e+00,7.776938666666667643e+01
9.998364448547363281e+00,7.207959450381679289e+01
9.998489379882812500e+00,1.309119120610687048e+02
9.998615264892578125e+00,2.299717818181818245e+02
9.998740196228027344e+00,1.350341764885496048e+02
9.998865127563476562e+00,1.411175181679389254e+02
9.998991012573242188e+00,1.479127660606060601e+02
9.999115943908691406e+00,1.174645251908396943e+02
9.999241828918457031e+00,1.137943272727272728e+02
9.999366760253906250e+00,1.097002601526717456e+02
9.999491691589355469e+00,1.019359951145038252e+02
9.999617576599121094e+00,3.375699781818182146e+02
9.999742507934570312e+00,3.888135816793893014e+02
9.999867439270019531e+00,1.698533032061068582e+02
9.999993324279785156e+00,1.436231369696969864e+02
1.000011825561523438e+01,1.660912366412213714e+02
1.000024318695068359e+01,1.375155395419847366e+02
1.000036907196044922e+01,1.261865890909090808e+02
1.000049400329589844e+01,1.275900873282442802e+02
1.000061893463134766e+01,1.323927254961832034e+02
1.000074481964111328e+01,1.383405381818181752e+02
1.000086975097656250e+01,1.494420909923664169e+02
1.000099563598632812e+01,1.811971103030303141e+02
1.000112056732177734e+01,1.756164690076335830e+02
1.000124549865722656e+01,1.740155896183206039e+02
1.000137138366699219e+01,1.874726787878787775e+02
1.000149631500244141e+01,1.853017893129770925e+02
1.000162124633789062e+01,1.736553917557251907e+02
1.000174713134765625e+01,1.728958836363636351e+02
1.000187206268310547e+01,1.716142705343511352e+02
1.000199699401855469e+01,1.726548421374045574e+02
1.000212287902832031e+01,2.500694884848484776e+02
1.000224781036376953e+01,1.854618772519084189e+02
1.000237274169921875e+01,1.800589093129770788e+02
1.000249862670898438e+01,2.341025357575757369e+02
1.000262355804443359e+01,3.236177685496182903e+02
1.000274944305419922e+01,3.511140848484848220e+02
1.000287437438964844e+01,1.821000305343511627e+01
1.000299930572509766e+01,1.240681526717557270e+00
1.000312519073486328e+01,1.231282424242424289e+00
1.000325012207031250e+01,1.240681526717557270e+00
1.000337505340576172e+01,7.604177099236640869e-01
1.000350093841552734e+01,9.135321212121212398e-01
1.000362586975097656e+01,9.205056488549617777e-01
1.000375080108642578e+01,9.205056488549617777e-01
1.000387668609619141e+01,9.532509090909091487e-01
1.000400161743164062e+01,1.200659541984732792e+00
1.000412654876708984e+01,1.280703511450381527e+00
1.000425243377685547e+01,1.072407272727272876e+00
1.000437736511230469e+01,8.804836641221374105e-01
1.000450325012207031e+01,9.929696969696969466e-01
1.000462818145751953e+01,8.404616793893129323e-01
1.000475311279296875e+01,1.000549618320610845e+00
1.000487899780273438e+01,8.738133333333333308e-01
1.000500392913818359e+01,1.000549618320610845e+00
1.000512886047363281e+01,8.004396946564885651e-01
1.000525474548339844e+01,7.546569696969697150e-01
1.000537967681884766e+01,7.604177099236640869e-01
1.000550460815429688e+01,5.202858015267175507e-01
1.000563049316406250e+01,4.369066666666666654e-01
1.000575542449951172e+01,5.603077862595419179e-01
1.000588035583496094e+01,6.403517557251907633e-01
1.000600624084472656e+01,5.560630303030302812e-01
1.000613117218017578e+01,3.601978625954198598e-01
1.000625705718994141e+01,3.177503030303030496e-01
1.000638198852539062e+01,6.003297709923663961e-01
1.000650691986083984e+01,5.603077862595419179e-01
1.000663280487060547e+01,2.780315151515151406e-01
1.000675773620605469e+01,6.403517557251907633e-01
1.000688266754150391e+01,4.402418320610687053e-01
1.000700855255126953e+01,4.369066666666666654e-01
1.000713348388671875e+01,4.402418320610687053e-01
1.000725841522216797e+01,4.402418320610687053e-01
1.000738430023193359e+01,3.971878787878788120e-01
1.000750923156738281e+01,2.801538931297709589e-01
1.000763416290283203e+01,2.001099236641221413e-01
1.000776004791259766e+01,2.780315151515151406e-01
1.000788497924804688e+01,4.002198473282442825e-01
1.000801086425781250e+01,3.177503030303030496e-01
1.000813579559326172e+01,4.802638167938931280e-01
1.000826072692871094e+01,3.601978625954198598e-01
1.000838661193847656e+01,3.971878787878788120e-01
1.000851154327392578e+01,4.002198473282442825e-01
1.000863647460937500e+01,2.801538931297709589e-01
1.000876235961914062e+01,3.574690909090909030e-01
1.000888729095458984e+01,2.801538931297709589e-01
1.000901222229003906e+01,4.002198473282442825e-01
1.000913810729980469e+01,3.971878787878788120e-01
1.000926303863525391e+01,4.002198473282442825e-01
1.000938796997070312e+01,2.001099236641221413e-01
1.000951385498046875e+01,3.574690909090909030e-01
1.000963878631591797e+01,2.801538931297709589e-01
1.000976467132568359e+01,2.780315151515151406e-01
1.000988960266113281e+01,2.801538931297709589e-01
1.001001453399658203e+01,8.004396946564884541e-02
1.001014041900634766e+01,2.780315151515151406e-01
1.001026535034179688e+01,8.004396946564884541e-02
1.001039028167724609e+01,2.401319083969465640e-01
1.001051616668701172e+01,2.780315151515151406e-01
1.001064109802246094e+01,1.600879389312976908e-01
1.001076602935791016e+01,2.001099236641221413e-01
1.001089191436767578e+01,3.177503030303030496e-01
1.001101684570312500e+01,2.801538931297709589e-01
1.001114177703857422e+01,4.002198473282442825e-01
1.001126766204833984e+01,2.383127272727272872e-01
1.001139259338378906e+01,4.802638167938931280e-01
1.001151847839355469e+01,5.560630303030302812e-01
1.001164340972900391e+01,6.803737404580152415e-01
1.001176834106445312e+01,1.200659541984732820e-01
1.001189422607421875e+01,2.383127272727272872e-01
1.001201915740966797e+01,1.200659541984732820e-01
1.001214408874511719e+01,1.600879389312976908e-01
1.001226997375488281e+01,1.588751515151515248e-01
1.001239490509033203e+01,4.002198473282442825e-01
1.001251983642578125e+01,1.200659541984732820e-01
1.001264572143554688e+01,1.985939393939394060e-01
1.001277065277099609e+01,8.004396946564884541e-02
1.001289558410644531e+01,5.603077862595419179e-01
1.001302146911621094e+01,1.588751515151515248e-01
1.001314640045166016e+01,5.603077862595419179e-01
1.001327228546142578e+01,3.971878787878788120e-02
1.001339721679687500e+01,4.002198473282442270e-02
1.001352214813232422e+01,4.002198473282442270e-02
1.001364803314208984e+01,1.191563636363636436e-01
1.001377296447753906e+01,0.000000000000000000e+00
1.001389789581298828e+01,0.000000000000000000e+00
1.001402378082275391e+01,0.000000000000000000e+00
1.001414871215820312e+01,0.000000000000000000e+00
1.001427364349365234e+01,0.000000000000000000e+00
1.001439952850341797e+01,0.000000000000000000e+00
1.001452445983886719e+01,0.000000000000000000e+00
1.001464939117431641e+01,0.000000000000000000e+00
1.001477527618408203e+01,3.971878787878788120e-02
1.001490020751953125e+01,0.000000000000000000e+00
1.001502609252929688e+01,3.971878787878788120e-02
1.001515102386474609e+01,0.000000000000000000e+00
1.001527595520019531e+01,0.000000000000000000e+00
1.001540184020996094e+01,0.000000000000000000e+00
1.001552677154541016e+01,0.000000000000000000e+00
1.001565170288085938e+01,0.000000000000000000e+00
1.001577758789062500e+01,7.943757575757576239e-02
1.001590251922607422e+01,0.000000000000000000e+00
1.001602745056152344e+01,0.000000000000000000e+00
1.001615333557128906e+01,0.000000000000000000e+00
1.001627826690673828e+01,0.000000000000000000e+00
1.001640319824218750e+01,0.000000000000000000e+00
1.001652908325195312e+01,0.000000000000000000e+00
1.001665401458740234e+01,0.000000000000000000e+00
1.001677989959716797e+01,0.000000000000000000e+00
1.001690483093261719e+01,4.002198473282442270e-02
1.001702976226806641e+01,0.000000000000000000e+00
1.001715564727783203e+01,0.000000000000000000e+00
1.001728057861328125e+01,0.000000000000000000e+00
1.001740550994873047e+01,0.000000000000000000e+00
1.001753139495849609e+01,0.000000000000000000e+00
1.001765632629394531e+01,0.000000000000000000e+00
1.001778125762939453e+01,0.000000000000000000e+00
1.001790714263916016e+01,3.971878787878788120e-02
1.001803207397460938e+01,0.000000000000000000e+00
1.001815700531005859e+01,0.000000000000000000e+00
1.001828289031982422e+01,0.000000000000000000e+00
1.001840782165527344e+01,0.000000000000000000e+00
1.001853370666503906e+01,0.000000000000000000e+00
1.001865863800048828e+01,0.000000000000000000e+00
1.001878356933593750e+01,0.000000000000000000e+00
1.001890945434570312e+01,0.000000000000000000e+00
1.001903438568115234e+01,4.002198473282442270e-02


==> data_m/2db-rever.txt <==
1.258404612541198730e+00,4.076600000000000000e+04
1.258472204208374023e+00,1.326100000000000000e+04
1.258539795875549316e+00,1.455400000000000000e+04
1.258607387542724609e+00,1.700200000000000000e+04
1.258674860000610352e+00,1.449300000000000000e+04
1.258742451667785645e+00,1.008300000000000000e+04
1.258810043334960938e+00,8.053000000000000000e+03
1.258877635002136230e+00,6.006000000000000000e+03
1.258945226669311523e+00,4.620000000000000000e+03
1.259012818336486816e+00,5.165000000000000000e+03
1.259080410003662109e+00,5.717000000000000000e+03
1.259148001670837402e+00,6.579000000000000000e+03
1.259215474128723145e+00,8.001000000000000000e+03
1.259283065795898438e+00,1.071900000000000000e+04
1.259350657463073730e+00,5.187000000000000000e+03
1.259418249130249023e+00,3.261000000000000000e+03
1.259485840797424316e+00,2.423000000000000000e+03
1.259553432464599609e+00,2.661000000000000000e+03
1.259621024131774902e+00,1.626000000000000000e+03
1.259688615798950195e+00,1.344000000000000000e+03
1.259756088256835938e+00,1.248000000000000000e+03
1.259823679924011230e+00,1.072000000000000000e+03
1.259891271591186523e+00,1.006000000000000000e+03
1.259958863258361816e+00,8.830000000000000000e+02
1.260026454925537109e+00,9.650000000000000000e+02
1.260094046592712402e+00,8.650000000000000000e+02
1.260161638259887695e+00,7.030000000000000000e+02
1.260229229927062988e+00,6.930000000000000000e+02
1.260296821594238281e+00,6.970000000000000000e+02
1.260364294052124023e+00,1.121000000000000000e+03
1.260431885719299316e+00,8.690000000000000000e+02
1.260499477386474609e+00,5.580000000000000000e+02
1.260567069053649902e+00,5.080000000000000000e+02
1.260634660720825195e+00,4.370000000000000000e+02
1.260702252388000488e+00,3.800000000000000000e+02
1.260769844055175781e+00,3.920000000000000000e+02
1.260837435722351074e+00,4.180000000000000000e+02
1.260904908180236816e+00,3.080000000000000000e+02
1.260972499847412109e+00,3.130000000000000000e+02
1.261040091514587402e+00,3.460000000000000000e+02
1.261107683181762695e+00,3.870000000000000000e+02
1.261175274848937988e+00,2.670000000000000000e+02
1.261242866516113281e+00,3.290000000000000000e+02
1.261310458183288574e+00,1.210000000000000000e+02
1.261378049850463867e+00,1.220000000000000000e+02
1.261445522308349609e+00,1.230000000000000000e+02
1.261513113975524902e+00,1.360000000000000000e+02
1.261580705642700195e+00,1.260000000000000000e+02
1.261648297309875488e+00,1.270000000000000000e+02
1.261715888977050781e+00,1.410000000000000000e+02
1.261783480644226074e+00,1.160000000000000000e+02
1.261851072311401367e+00,1.120000000000000000e+02
1.261918663978576660e+00,1.040000000000000000e+02
1.261986255645751953e+00,9.900000000000000000e+01
1.262053728103637695e+00,1.230000000000000000e+02
1.262121319770812988e+00,1.120000000000000000e+02
1.262188911437988281e+00,1.120000000000000000e+02
1.262256503105163574e+00,1.010000000000000000e+02
1.262324094772338867e+00,1.020000000000000000e+02
1.262391686439514160e+00,9.800000000000000000e+01
1.262459278106689453e+00,8.800000000000000000e+01
1.262526869773864746e+00,7.900000000000000000e+01
1.262594342231750488e+00,6.100000000000000000e+01
1.262661933898925781e+00,7.300000000000000000e+01
1.262729525566101074e+00,8.100000000000000000e+01
1.262797117233276367e+00,6.700000000000000000e+01
1.262864708900451660e+00,7.800000000000000000e+01
1.262932300567626953e+00,6.800000000000000000e+01
1.262999892234802246e+00,5.700000000000000000e+01
1.263067483901977539e+00,6.300000000000000000e+01
1.263134956359863281e+00,5.200000000000000000e+01
1.263202548027038574e+00,5.100000000000000000e+01
1.263270139694213867e+00,4.300000000000000000e+01
1.263337731361389160e+00,5.500000000000000000e+01
1.263405323028564453e+00,5.700000000000000000e+01
1.263472914695739746e+00,4.700000000000000000e+01
1.263540506362915039e+00,6.500000000000000000e+01
1.263608098030090332e+00,4.400000000000000000e+01
1.263675689697265625e+00,6.600000000000000000e+01
1.263743162155151367e+00,5.700000000000000000e+01
1.263810753822326660e+00,5.700000000000000000e+01
1.263878345489501953e+00,5.100000000000000000e+01
1.263945937156677246e+00,2.800000000000000000e+01
1.264013528823852539e+00,3.800000000000000000e+01
1.264081120491027832e+00,2.500000000000000000e+01
1.264148712158203125e+00,3.700000000000000000e+01
1.264216303825378418e+00,3.100000000000000000e+01
1.264283776283264160e+00,2.100000000000000000e+01
1.264351367950439453e+00,3.100000000000000000e+01
1.264418959617614746e+00,4.900000000000000000e+01
1.264486551284790039e+00,3.900000000000000000e+01
1.264554142951965332e+00,1.200000000000000000e+01
1.264621734619140625e+00,8.000000000000000000e+00
1.264689326286315918e+00,2.000000000000000000e+00
1.264756917953491211e+00,1.100000000000000000e+01
1.264824390411376953e+00,1.200000000000000000e+01
1.264891982078552246e+00,1.100000000000000000e+01
1.264959573745727539e+00,7.000000000000000000e+00
1.265027165412902832e+00,3.000000000000000000e+00
1.265094757080078125e+00,1.400000000000000000e+01


==> data_m/2db-revers.txt <==
1.258381247520446777e+00,3.205420520539083554e+03
1.258425354957580566e+00,1.939015403243243099e+03
1.258469581604003906e+00,9.083890199460915937e+02
1.258513689041137695e+00,9.958638010810810783e+02
1.258557915687561035e+00,1.290059378544474384e+03
1.258602023124694824e+00,1.146858745081080997e+03
1.258646249771118164e+00,1.324653907493261386e+03
1.258690357208251953e+00,8.151686503783782882e+02
1.258734583854675293e+00,7.287461882479783526e+02
1.258778691291809082e+00,6.783436523243242391e+02
1.258822917938232422e+00,4.883933498652291405e+02
1.258867025375366211e+00,4.493573258378378341e+02
1.258911252021789551e+00,3.554418268463611525e+02
1.258955359458923340e+00,3.287427459459459556e+02
1.258999586105346680e+00,3.898102477628032148e+02
1.259043693542480469e+00,4.088879602162162428e+02
1.259087920188903809e+00,4.501810923989218622e+02
1.259132027626037598e+00,4.823449600000000146e+02
1.259176254272460938e+00,6.297108700808626054e+02
1.259220361709594727e+00,5.123852454054053851e+02
1.259264588356018066e+00,6.439556761185983760e+02
1.259308695793151855e+00,7.834279714594595134e+02
1.259352922439575195e+00,3.264999987061994489e+02
1.259397029876708984e+00,2.559659035675675796e+02
1.259441256523132324e+00,1.943398538005390890e+02
1.259485363960266113e+00,1.741202957837838028e+02
1.259529590606689453e+00,2.023666889487870719e+02
1.259573698043823242e+00,1.699259917837837577e+02
1.259617924690246582e+00,1.085318555256064599e+02
1.259662032127380371e+00,9.907626205405404107e+01
1.259706258773803711e+00,1.001658583288409687e+02
1.259750366210937500e+00,9.114109232432431895e+01
1.259794592857360840e+00,8.151194566037736422e+01
1.259838700294494629e+00,7.323028064864864461e+01
1.259882926940917969e+00,7.597229886792453613e+01
1.259927034378051758e+00,6.892261708108108564e+01
1.259971261024475098e+00,6.477995126684635352e+01
1.260015368461608887e+00,7.289020194594594670e+01
1.260059595108032227e+00,6.726713962264150837e+01
1.260103702545166016e+00,5.849353686486486481e+01
1.260147929191589355e+00,5.403981973045821974e+01
1.260192036628723145e+00,5.259883935135135147e+01
1.260236263275146484e+00,4.872628097035040184e+01
1.260280370712280273e+00,5.169196281081081423e+01
1.260324597358703613e+00,5.064819924528301698e+01
1.260368704795837402e+00,1.061045552432432402e+02
1.260412931442260742e+00,6.455384323450135753e+01
1.260457038879394531e+00,4.942477145945945693e+01
1.260501265525817871e+00,3.843836549865228847e+01
1.260545372962951660e+00,3.956248908108108253e+01
1.260589599609375000e+00,3.651644722371967333e+01
1.260633826255798340e+00,2.928099018867924386e+01
1.260677933692932129e+00,2.913340886486486525e+01
1.260722160339355469e+00,2.701990986522910987e+01
1.260766267776489258e+00,3.072044281081080896e+01
1.260810494422912598e+00,3.176817854447439160e+01
1.260854601860046387e+00,2.539254313513513495e+01
1.260898828506469727e+00,2.204553315363881083e+01
1.260942935943603516e+00,2.482574529729729562e+01
1.260987162590026855e+00,2.441966749326145703e+01
1.261031270027160645e+00,2.561926227027026925e+01
1.261075496673583984e+00,2.905488215633423010e+01
1.261119604110717773e+00,2.437230702702702345e+01
1.261163830757141113e+00,1.933223676549865289e+01
1.261207938194274902e+00,2.811317275675675731e+01
1.261252164840698242e+00,1.695810242587601024e+01
1.261296272277832031e+00,8.955405837837838945e+00
1.261340498924255371e+00,8.818213261455525753e+00
1.261384606361389160e+00,8.501967567567568551e+00
1.261428833007812500e+00,9.835699407008085871e+00
1.261472940444946289e+00,8.048529297297298157e+00
1.261517167091369629e+00,1.085318555256064776e+01
1.261561274528503418e+00,9.862282378378379732e+00
1.261605501174926758e+00,7.461565067385444117e+00
1.261649608612060547e+00,1.065579935135135159e+01
1.261693835258483887e+00,1.040096948787062026e+01
1.261737942695617676e+00,1.020236108108108120e+01
1.261782169342041016e+00,8.252943180592991368e+00
1.261826276779174805e+00,7.935169729729730115e+00
1.261870503425598145e+00,8.026835148247979390e+00
1.261914610862731934e+00,7.368371891891892567e+00
1.261958837509155273e+00,7.913781132075472513e+00
1.262002944946289062e+00,8.728686702702702860e+00
1.262047171592712402e+00,9.044321293800539507e+00
1.262091279029846191e+00,7.935169729729730115e+00
1.262135505676269531e+00,7.687673099730458759e+00
1.262179613113403320e+00,8.501967567567568551e+00
1.262223839759826660e+00,7.348511051212938128e+00
1.262267947196960449e+00,7.595091027027027764e+00
1.262312173843383789e+00,7.122403018867924374e+00
1.262356281280517578e+00,8.955405837837838945e+00
1.262400507926940918e+00,5.991862857142856491e+00
1.262444615364074707e+00,6.574854918918918933e+00
1.262488842010498047e+00,6.444078921832884888e+00
1.262532949447631836e+00,5.327899675675675795e+00
1.262577176094055176e+00,4.296052614555256000e+00
1.262621283531188965e+00,5.101180540540540598e+00
1.262665510177612305e+00,5.652700808625336748e+00
1.262709617614746094e+00,6.121416648648649428e+00
1.262753844261169434e+00,5.878808840970350502e+00
1.262797951698303223e+00,4.761101837837838247e+00
1.262842178344726562e+00,4.296052614555256000e+00
1.262886404991149902e+00,7.235457035040431251e+00
1.262930512428283691e+00,4.421023135135135007e+00
1.262974739074707031e+00,3.843836549865229379e+00
1.263018846511840820e+00,5.214540108108108640e+00
1.263063073158264160e+00,4.522160646900269754e+00
1.263107180595397949e+00,3.740865729729729861e+00
1.263151407241821289e+00,3.617728517520215625e+00
1.263195514678955078e+00,3.740865729729729861e+00
1.263239741325378418e+00,4.182998598382749122e+00
1.263283848762512207e+00,2.493910486486486722e+00
1.263328075408935547e+00,3.956890566037736257e+00
1.263372182846069336e+00,4.194303999999999810e+00
1.263416409492492676e+00,4.635214663072775743e+00
1.263460516929626465e+00,3.287427459459459467e+00
1.263504743576049805e+00,3.843836549865229379e+00
1.263548851013183594e+00,5.214540108108108640e+00
1.263593077659606934e+00,2.939404420485175251e+00
1.263637185096740723e+00,4.534382702702703050e+00
1.263681411743164062e+00,4.861322695417789497e+00
1.263725519180297852e+00,3.514146594594594664e+00
1.263769745826721191e+00,4.409106630727762877e+00
1.263813853263854980e+00,4.534382702702703050e+00
1.263858079910278320e+00,3.956890566037736257e+00
1.263902187347412109e+00,2.947348756756757115e+00
1.263946413993835449e+00,1.808864258760107813e+00
1.263990521430969238e+00,2.493910486486486722e+00
1.264034748077392578e+00,2.600242371967655064e+00
1.264078855514526367e+00,1.927112648648648729e+00
1.264123082160949707e+00,2.261080323450134877e+00
1.264167189598083496e+00,3.060708324324324714e+00
1.264211416244506836e+00,2.487188355795148187e+00
1.264255523681640625e+00,1.020236108108108164e+00
1.264299750328063965e+00,2.261080323450134877e+00
1.264343857765197754e+00,2.267191351351351525e+00
1.264388084411621094e+00,2.374134339622641754e+00
1.264432191848754883e+00,5.781337945945946188e+00
1.264476418495178223e+00,2.034972291105121123e+00
1.264520525932312012e+00,7.935169729729729671e-01
1.264564752578735352e+00,9.044321293800539063e-01
1.264608860015869141e+00,5.667978378378378812e-01
1.264653086662292480e+00,2.261080323450134766e-01
1.264697194099426270e+00,2.267191351351351414e-01
1.264741420745849609e+00,7.913781132075471403e-01
1.264785528182983398e+00,9.068765405405405655e-01
1.264829754829406738e+00,1.017486145552560561e+00
1.264873862266540527e+00,5.667978378378378812e-01
1.264918088912963867e+00,9.044321293800539063e-01
1.264962196350097656e+00,3.400787027027027398e-01
1.265006422996520996e+00,2.261080323450134766e-01
1.265050530433654785e+00,3.400787027027027398e-01
1.265094757080078125e+00,1.356648194070080971e+00


==> data_m/2db-reverse.txt <==
-2.614165039062500000e+02,5.996726814500315867e-06
-2.555799713134765625e+02,1.199342227381223093e-05
-2.497434387207031250e+02,3.084022870408859528e-05
-2.439069061279296875e+02,6.510714948640926574e-05
-2.380703887939453125e+02,8.309750014379009239e-05
-2.322338562011718750e+02,1.045141083860780083e-04
-2.263973236083984375e+02,1.610545276769070997e-04
-2.205608062744140625e+02,2.270189436917976935e-04
-2.147242736816406250e+02,2.749920392781233418e-04
-2.088877410888671875e+02,3.281057664907203173e-04
-2.030512237548828125e+02,4.326210059032371043e-04
-1.972146911621093750e+02,4.848769290698373637e-04
-1.913781585693359375e+02,5.157171577739259319e-04
-1.855416412353515625e+02,5.868225525618166964e-04
-1.797051086425781250e+02,6.399347456098382911e-04
-1.738685760498046875e+02,7.118952792527118156e-04
-1.680320587158203125e+02,8.266916251418293107e-04
-1.621955261230468750e+02,8.729498069296188611e-04
-1.563589935302734375e+02,9.911706836286250481e-04
-1.505224761962890625e+02,1.097401007053557843e-03
-1.446859436035156250e+02,1.101681503151609324e-03
-1.388494110107421875e+02,1.276442799141444670e-03
-1.330128936767578125e+02,1.298719692968925560e-03
-1.271763610839843750e+02,1.458057479287744275e-03
-1.213398361206054688e+02,1.542870125031862473e-03
-1.155033035278320312e+02,1.703065962881336864e-03
-1.096667785644531250e+02,1.814435827216815756e-03
-1.038302536010742188e+02,1.909526656688518382e-03
-9.799372100830078125e+01,2.041451805606753298e-03
-9.215719604492187500e+01,2.211932627891320755e-03
-8.632067108154296875e+01,2.428671185155652831e-03
-8.048413848876953125e+01,2.379837648332169733e-03
-7.464761352539062500e+01,2.728507133940300932e-03
-6.881108856201171875e+01,2.788474323697230899e-03
-6.297455978393554688e+01,2.914403517360332832e-03
-5.713803100585937500e+01,2.937533704006049622e-03
-5.130150222778320312e+01,3.060038025870402342e-03
-4.546497726440429688e+01,3.086596924203109920e-03
-3.962844848632812500e+01,3.190252409949993848e-03
-3.379191970825195312e+01,3.405277478397214161e-03
-2.795539283752441406e+01,3.401851895787643288e-03
-2.211886596679687500e+01,3.451538979634453507e-03
-1.628233909606933594e+01,3.581753406267473676e-03
-1.044581127166748047e+01,3.575756104981615661e-03
-4.609283447265625000e+00,3.784784492527258366e-03
1.227244019508361816e+00,3.695690727637920576e-03
7.063771724700927734e+00,3.726530679604701975e-03
1.290029907226562500e+01,3.938986083838470244e-03
1.873682594299316406e+01,3.981820098620238342e-03
2.457335472106933594e+01,3.948408527781826528e-03
3.040988159179687500e+01,3.740238070261608927e-03
3.624641036987304688e+01,3.627155935480202379e-03
4.208293533325195312e+01,3.796779785753034379e-03
4.791946411132812500e+01,3.642576059910680383e-03
5.375599288940429688e+01,3.629725956218615452e-03
5.959251785278320312e+01,3.712825720093332511e-03
6.542904663085937500e+01,3.547485292589399718e-03
7.126557159423828125e+01,3.482380376598845622e-03
7.710210418701171875e+01,3.267350896594274981e-03
8.293862915039062500e+01,3.277635257285900147e-03
8.877515411376953125e+01,3.153417507075117077e-03
9.461168670654296875e+01,3.154270058012617096e-03
1.004482116699218750e+02,2.852724884151084002e-03
1.062847366333007812e+02,2.720797066685838768e-03
1.121212692260742188e+02,2.652259668551619140e-03
1.179577941894531250e+02,2.499775138724583557e-03
1.237943191528320312e+02,2.435524578270730454e-03
1.296308441162109375e+02,2.182805707152240746e-03
1.354673767089843750e+02,2.083428783565096504e-03
1.413039093017578125e+02,1.978058002159460097e-03
1.471404266357421875e+02,1.898392374418957258e-03
1.529769592285156250e+02,1.672225734177248133e-03
1.588134918212890625e+02,1.722769442331171120e-03
1.646500091552734375e+02,1.566859049103011244e-03
1.704865417480468750e+02,1.504317822343877046e-03
1.763230743408203125e+02,1.296146278591278926e-03
1.821595916748046875e+02,1.250745878452923189e-03
1.879961242675781250e+02,1.165075306598902525e-03
1.938326568603515625e+02,1.099968157112493367e-03
1.996691741943359375e+02,9.329193572844063148e-04
2.055057067871093750e+02,8.232627717952539607e-04
2.113422393798828125e+02,7.692923715630988445e-04
2.171787567138671875e+02,7.101837898886803700e-04
2.230152893066406250e+02,6.202312661600039266e-04
2.288518218994140625e+02,5.302805991064122107e-04
2.346883392333984375e+02,4.754547688639536155e-04
2.405248718261718750e+02,3.795061476642012824e-04
2.463614044189453125e+02,2.587152519065209983e-04
2.521979217529296875e+02,1.901819075455814516e-04
2.580344543457031250e+02,1.173642036794482767e-04
2.638709716796875000e+02,6.510731970028914902e-05
2.697075195312500000e+02,2.484345261748896564e-05
2.755440368652343750e+02,5.996726814500315867e-06


==> data_m/40db-reverse.txt <==
-2.890180969238281250e+02,1.699056310276884989e-06
-2.831325073242187500e+02,6.796260480454632492e-06
-2.772468872070312500e+02,2.038867572332261818e-05
-2.713612670898437500e+02,4.842310484289121859e-05
-2.654756469726562500e+02,8.325375920356736066e-05
-2.595900573730468750e+02,1.257308188884106981e-04
-2.537044372558593750e+02,1.631094057865809454e-04
-2.478188323974609375e+02,1.953919822461429290e-04
-2.419332122802734375e+02,2.421155242144560726e-04
-2.360476074218750000e+02,3.185738840969721728e-04
-2.301619873046875000e+02,3.364131494348232185e-04
-2.242763824462890625e+02,3.831381912739585216e-04
-2.183907775878906250e+02,4.485520288085368388e-04
-2.125051574707031250e+02,4.927263299802965308e-04
-2.066195526123046875e+02,5.462480199316082762e-04
-2.007339324951171875e+02,6.923654464378305130e-04
-1.948483276367187500e+02,7.509848361112623702e-04
-1.889627227783203125e+02,8.282920986521275951e-04
-1.830771026611328125e+02,9.412771958933941916e-04
-1.771914978027343750e+02,1.106938055942279257e-03
-1.713058776855468750e+02,1.167251685160219802e-03
-1.654202728271484375e+02,1.212279820283678139e-03
-1.595346679687500000e+02,1.417016636463332016e-03
-1.536490478515625000e+02,1.472232292854920620e-03
-1.477634429931640625e+02,1.545295720459712854e-03
-1.418778228759765625e+02,1.700755366587161643e-03
-1.359922180175781250e+02,1.742386763421039557e-03
-1.301066131591796875e+02,1.908894713509057131e-03
-1.242209930419921875e+02,2.077945867468630227e-03
-1.183353805541992188e+02,2.196882656956674219e-03
-1.124497756958007812e+02,2.179045367223289217e-03
-1.065641632080078125e+02,2.396522032202157496e-03
-1.006785507202148438e+02,2.544340122809450946e-03
-9.479293823242187500e+01,2.598709995216731336e-03
-8.890732574462890625e+01,2.755023378387662456e-03
-8.302171325683593750e+01,3.061703439934978458e-03
-7.713610839843750000e+01,3.196782735618416450e-03
-7.125049591064453125e+01,3.256245639642278873e-03
-6.536488342285156250e+01,3.351392916355019989e-03
-5.947927093505859375e+01,3.425301961658666280e-03
-5.359366226196289062e+01,3.570573778726366439e-03
-4.770804977416992188e+01,3.547634174575047157e-03
-4.182243728637695312e+01,3.647878626825970701e-03
-3.593682861328125000e+01,3.747275978577683294e-03
-3.005121612548828125e+01,3.897640228196914882e-03
-2.416560554504394531e+01,3.879801371139316325e-03
-1.827999496459960938e+01,3.884898548329339309e-03
-1.239438343048095703e+01,3.884048389446280100e-03
-6.508771896362304688e+00,3.997035798850557230e-03
-6.231608986854553223e-01,4.095581540370060378e-03
5.262450218200683594e+00,3.969001650406330135e-03
1.114806175231933594e+01,3.771060980042002537e-03
1.703367233276367188e+01,3.869607016759269488e-03
2.291928291320800781e+01,3.703099228551845479e-03
2.880489540100097656e+01,3.666568270465973660e-03
3.469050598144531250e+01,3.478823432190825474e-03
4.057611846923828125e+01,3.460982190425944578e-03
4.646172714233398438e+01,3.395570638489004388e-03
5.234733963012695312e+01,3.148355424084081904e-03
5.823295211791992188e+01,3.074446378780435179e-03
6.411856079101562500e+01,2.893498522565311759e-03
7.000417327880859375e+01,2.845073479562220710e-03
7.588978576660156250e+01,2.693007742673108208e-03
8.177539825439453125e+01,2.596161407447639905e-03
8.766100311279296875e+01,2.467885688804544175e-03
9.354661560058593750e+01,2.423706968405797257e-03
9.943222808837890625e+01,2.194334069187583221e-03
1.053178405761718750e+02,2.179042542573035503e-03
1.112034530639648438e+02,2.064356092963928486e-03
1.170890579223632812e+02,1.870665847417420395e-03
1.229746704101562500e+02,1.671024047267509038e-03
1.288602905273437500e+02,1.621749248159286543e-03
1.347458953857421875e+02,1.479032352567542785e-03
1.406315002441406250e+02,1.345656086425610354e-03
1.465171203613281250e+02,1.346502125894431237e-03
1.524027252197265625e+02,1.262402111381601567e-03
1.582883453369140625e+02,1.160455459919112250e-03
1.641739501953125000e+02,1.131574436312445149e-03
1.700595550537109375e+02,9.981981701705127177e-04
1.759451751708984375e+02,9.378790832728404157e-04
1.818307800292968750e+02,8.605742522406207694e-04
1.877164001464843750e+02,8.129984444674893951e-04
1.936020050048828125e+02,7.085083182316660082e-04
1.994876098632812500e+02,6.473421324850474248e-04
2.053732299804687500e+02,5.428484911334646983e-04
2.112588348388671875e+02,5.233107002766262126e-04
2.171444549560546875e+02,4.655414290158664320e-04
2.230300598144531250e+02,4.213670573655951498e-04
2.289156799316406250e+02,3.797390853468837800e-04
2.348012847900390625e+02,2.701506537142323570e-04
2.406868896484375000e+02,1.758527840215286307e-04
2.465725097656250000e+02,1.444197863735352050e-04
2.524581146240234375e+02,8.920068754715220025e-05
2.583437194824218750e+02,4.247651787959628745e-05
2.642293395996093750e+02,1.104386601679974968e-05


==> data_m/data-awgn-dine-20db.txt <==
-4.948743736373646464e+01,7.847367363663635363e-04
-4.274477494874487478e+01,1.138484774746464664e-03
-3.637736638373837383e+01,1.837647647464673646e-03
-3.363736573653653535e+01,2.635836484664464864e-03
-2.046543502807617188e+01,3.885239466921651483e-03
-1.886965179443359375e+01,8.146469849997011944e-03
-1.727386856079101562e+01,1.046508049961154471e-02
-1.567808437347412109e+01,1.253302304845332546e-02
-1.408230113983154297e+01,1.735824729576286238e-02
-1.248651790618896484e+01,1.992751855614653678e-02
-1.089073467254638672e+01,2.149414737345365506e-02
-9.294951438903808594e+00,2.281011557999163344e-02
-7.699168205261230469e+00,2.857530962768182678e-02
-6.103384494781494141e+00,3.390183747629311323e-02
-4.507601261138916016e+00,3.471649459152572476e-02
-2.911817789077758789e+00,3.690976942123806032e-02
-1.316034555435180664e+00,3.609777039383254510e-02
2.797488570213317871e-01,3.409776485122738554e-02
1.875532269477844238e+00,3.434049854471724755e-02
3.471315622329711914e+00,3.408984051800031945e-02
5.067099094390869141e+00,3.045525965827113046e-02
6.662882328033447266e+00,2.926462630729695716e-02
8.258666038513183594e+00,2.726461756271512421e-02
9.854449272155761719e+00,2.938467172652841661e-02
1.145023250579833984e+01,2.193808832845275777e-02
1.304601573944091797e+01,2.242883977768481310e-02
1.464179897308349609e+01,1.867421550230084076e-02
1.623758316040039062e+01,1.591693927153572594e-02
1.783336639404296875e+01,1.247036538576465695e-02
1.942914962768554688e+01,9.713098667304128492e-03
2.102493286132812500e+01,7.394488017689594857e-03
2.262071609497070312e+01,3.577198589613338413e-03
2.421649932861328125e+01,2.819931871152811693e-03
3.284764837366473939e+01,1.138376437746377363e-03
4.184638763638387784e+01,5.018373637635367373e-04
4.503837847474847476e+01,2.463874388484847464e-04
4.908374637356335357e+01,1.838683763686337337e-04


==> data_m/data-awgn-dine-2db.txt <==
-4.348948494995050959e+00,.5037476387474847747e-03
-3.974748785857859589e+00,.9049488495885999585e-03
-3.585884747747474857e+00,1.487474884747477484e-03
-3.293975830078125000e+00,2.949667301550092623e-03
-3.090563058853149414e+00,1.278189164005039992e-02
-2.887150287628173828e+00,2.408894962932575309e-02
-2.683737516403198242e+00,4.227856465555131921e-02
-2.480324745178222656e+00,5.555206751252673991e-02
-2.276911973953247070e+00,6.243462454947695112e-02
-2.073499202728271484e+00,6.931718158642717620e-02
-1.870086431503295898e+00,6.833395915257714504e-02
-1.666673779487609863e+00,1.125790346523483781e-01
-1.463261008262634277e+00,1.199195817974038226e-01
-1.259848237037658691e+00,1.573491445483048683e-01
-1.056435465812683105e+00,2.123760457116066480e-01
-8.530226945877075195e-01,2.087669915316318436e-01
-6.496099233627319336e-01,2.572804421132827335e-01
-4.461971521377563477e-01,2.708777805256834537e-01
-2.427843809127807617e-01,2.998828423242593799e-01
-3.937161341309547424e-02,3.283962929059102698e-01
1.640411466360092163e-01,3.150724806511325831e-01
3.674539029598236084e-01,3.363124294922223951e-01
5.708667039871215820e-01,2.929163538083696716e-01
7.742794156074523926e-01,2.965255370602564122e-01
9.776921868324279785e-01,2.582519487795586666e-01
1.181105017662048340e+00,2.603978146342149458e-01
1.384517788887023926e+00,1.500974810560553219e-01
1.587930440902709961e+00,1.586344444190490965e-01
1.791343212127685547e+00,1.291376901573534036e-01
1.994755983352661133e+00,7.616618349107744279e-02
2.198168754577636719e+00,7.860746200955255880e-02
2.401581525802612305e+00,7.816618349107744279e-02
2.604994297027587891e+00,8.259068444340258996e-02
2.808407068252563477e+00,5.751851238022679530e-02
3.011819839477539062e+00,3.834567492015120149e-02
3.503984748747488474e+00,1.232783467474844684e-02
3.964846487474847859e+00,.9047478748757585758e-03
4.494394938388377477e+00,.5948774747474747477e-03
4.973736746464874784e+00,.2048474857588585895e-03
5, 0


==> data_m/data-awgn-dine-40db.txt <==
-3.394748874895748995e+02,0.847748499486950958e-06
-2.983644289438649390e+02,2.252984499305894900e-06
-2.539469909667968750e+02,6.246806823294367594e-06
-2.379388275146484375e+02,4.372768944372902572e-05
-2.219306488037109375e+02,2.623658865783633763e-04
-2.059224853515625000e+02,5.434727116577749498e-04
-1.899143066406250000e+02,8.371232051487353575e-04
-1.739061431884765625e+02,8.745027933173897820e-04
-1.578979644775390625e+02,1.799284728417938151e-03
-1.418898010253906250e+02,1.278077496089546143e-03
-1.258816223144531250e+02,1.711625069582656516e-03
-1.098734512329101562e+02,2.117668522363924319e-03
-9.386528015136718750e+01,2.073736680991486542e-03
-7.785710906982421875e+01,3.048647355405025789e-03
-6.184893798828125000e+01,3.229753796426785850e-03
-4.584076690673828125e+01,3.260834715852414020e-03
-2.983259582519531250e+01,3.841788027297384465e-03
-1.382442474365234375e+01,3.704358211686746300e-03
2.183746337890625000e+00,3.629396494080943704e-03
1.819191741943359375e+01,3.179626188446128127e-03
3.420008850097656250e+01,3.604409254879009650e-03
5.020825958251953125e+01,3.392017721662568888e-03
6.621643066406250000e+01,3.148392139443710342e-03
8.222460174560546875e+01,2.904766557224851362e-03
9.823277282714843750e+01,3.079677231638391043e-03
1.142409439086914062e+02,4.797489871191003246e-03
1.462572937011718750e+02,1.842808012871838177e-03
1.622654571533203125e+02,1.436766938865382051e-03
1.782736358642578125e+02,2.39361364658873458e-03
2.102899780273437500e+02,6.371742959760254895e-04
2.262981414794921875e+02,4.493151411051833541e-04
2.583144836425781250e+02,7.492131499908017399e-05
3.200000000000000000e+02,3.320233000000300300e-05
3.800000000000000000e+02,1.675555554566666444e-05
3.938835555555555553e+02,0.504555555555555553e-05


==> data_m/data-awgn-mine-20db.txt <==
-3.335388946533203125e+01,1.861558163040673600e-04
-3.174233436584472656e+01,7.446223839208255917e-04
-3.013078117370605469e+01,6.205193876802246600e-04
-2.851922798156738281e+01,8.687271427523144372e-04
-2.690767288208007812e+01,1.613348498495122043e-03
-2.529611968994140625e+01,1.613350407968583769e-03
-2.368456649780273438e+01,2.606181428256943312e-03
-2.207301139831542969e+01,4.157474976891275750e-03
-2.046145820617675781e+01,3.599012448545302421e-03
-1.884990501403808594e+01,6.329297754338290838e-03
-1.723834991455078125e+01,7.570327569861726343e-03
-1.562679672241210938e+01,1.067293346809986346e-02
-1.401524353027343750e+01,1.464425754925329989e-02
-1.240368938446044922e+01,2.004276436129638628e-02
-1.079213523864746094e+01,2.320741136571160407e-02
-9.180582046508789062e+00,2.227664601772006217e-02
-7.569027900695800781e+00,2.928849776635260999e-02
-5.957474231719970703e+00,2.891619490998093706e-02
-4.345920085906982422e+00,3.406649422399912058e-02
-2.734366416931152344e+00,3.884450217521043941e-02
-1.122812628746032715e+00,4.033374528144103438e-02
4.887412190437316895e-01,4.225735154594075643e-02
2.100295066833496094e+00,4.114041714384540638e-02
3.711848974227905273e+00,4.045784612034269284e-02
5.323402881622314453e+00,3.747935438142175474e-02
6.934956550598144531e+00,3.524549079156474862e-02
8.546510696411132812e+00,2.773720021516868500e-02
1.015806388854980469e+01,2.277306152786424259e-02
1.176961803436279297e+01,1.898788202649131021e-02
1.338117218017578125e+01,1.433398937293952138e-02
1.499272537231445312e+01,1.210012805976437913e-02
1.660427856445312500e+01,9.928310202883594560e-03
1.821583366394042969e+01,7.073912647247842904e-03
1.982738685607910156e+01,5.212362856513886623e-03
2.143894004821777344e+01,3.847220203617392632e-03
2.305049514770507812e+01,3.226696996990244086e-03
2.466204833984375000e+01,2.482077550720898640e-03
2.627360153198242188e+01,1.489246530432538880e-03
2.788515663146972656e+01,1.303089171861444677e-03
2.949670982360839844e+01,4.343635713761572186e-04
3.110826301574707031e+01,6.825713264482469959e-04
3.271981811523437500e+01,6.205186532673547049e-05
3.433137130737304688e+01,6.205193876802245787e-05


==> data_m/data-awgn-mine-2db.txt <==
-3.293975830078125000e+00,2.949667301550092623e-03
-3.090563058853149414e+00,1.278189164005039992e-02
-2.887150287628173828e+00,2.408894962932575309e-02
-2.683737516403198242e+00,4.227856465555131921e-02
-2.480324745178222656e+00,5.555206751252673991e-02
-2.276911973953247070e+00,6.243462454947695112e-02
-2.073499202728271484e+00,6.931718158642717620e-02
-1.870086431503295898e+00,6.833395915257714504e-02
-1.666673779487609863e+00,1.125790346523483781e-01
-1.463261008262634277e+00,1.219195817974038226e-01
-1.259848237037658691e+00,1.553491445483048683e-01
-1.056435465812683105e+00,2.123760457116066480e-01
-8.530226945877075195e-01,2.187669915316318436e-01
-6.496099233627319336e-01,2.472804421132827335e-01
-4.461971521377563477e-01,2.708777805256834537e-01
-2.427843809127807617e-01,2.998828423242593799e-01
-3.937161341309547424e-02,3.283962929059102698e-01
1.640411466360092163e-01,3.180724806511325831e-01
3.674539029598236084e-01,3.333124294922223951e-01
5.708667039871215820e-01,2.979163538083696716e-01
7.742794156074523926e-01,2.915255370602564122e-01
9.776921868324279785e-01,2.782519487795586666e-01
1.181105017662048340e+00,2.403978146342149458e-01
1.384517788887023926e+00,1.700974810560553219e-01
1.587930440902709961e+00,1.386344444190490965e-01
1.791343212127685547e+00,1.091376901573534036e-01
1.994755983352661133e+00,7.816618349107744279e-02
2.198168754577636719e+00,8.160746200955255880e-02
2.401581525802612305e+00,7.816618349107744279e-02
2.604994297027587891e+00,8.259068444340258996e-02
2.808407068252563477e+00,5.751851238022679530e-02
3.011819839477539062e+00,3.834567492015120149e-02
3.215232610702514648e+00,1.720639259237553842e-02


==> data_m/data-awgn-mine-40db.txt <==
-4.183645629882812500e+02,6.213427283104589574e-06
-4.022703552246093750e+02,0.000000000000000000e+00
-3.861761779785156250e+02,0.000000000000000000e+00
-3.700820007324218750e+02,0.000000000000000000e+00
-3.539878234863281250e+02,0.000000000000000000e+00
-3.378936157226562500e+02,0.000000000000000000e+00
-3.217994384765625000e+02,2.485370913241835829e-05
-3.057052612304687500e+02,4.970741826483671659e-05
-2.896110839843750000e+02,6.834770011415049293e-05
-2.735168762207031250e+02,7.456098601564351426e-05
-2.574226989746093750e+02,1.366954002283009859e-04
-2.413285217285156250e+02,1.491222547945101565e-04
-2.252343292236328125e+02,2.609636984723379799e-04
-2.091401367187500000e+02,3.168844910021246706e-04
-1.930459594726562500e+02,3.852324915524845349e-04
-1.769517669677734375e+02,6.399824033964478503e-04
-1.608575897216796875e+02,9.568678015981069282e-04
-1.447633972167968750e+02,1.118415850595734246e-03
-1.286692199707031250e+02,1.609277666324088673e-03
-1.125750274658203125e+02,1.957227738542535039e-03
-9.648084259033203125e+01,2.429448916021212726e-03
-8.038665771484375000e+01,3.094285320149779955e-03
-6.429247283935546875e+01,3.199913533889832493e-03
-4.819828796386718750e+01,3.485731053421739847e-03
-3.210410308837890625e+01,3.703200905239495584e-03
-1.600991630554199219e+01,3.715627313569619481e-03
8.426856994628906250e-02,4.069792941160855007e-03
1.617845344543457031e+01,3.933097605732551773e-03
3.227264022827148438e+01,4.194060930868717500e-03
4.836682510375976562e+01,3.696987480901845792e-03
6.446101379394531250e+01,3.112924855326920388e-03
8.055519866943359375e+01,2.640705343501318237e-03
9.664938354492187500e+01,2.671772465189568933e-03
1.127435684204101562e+02,2.479156310722414099e-03
1.288377532958984375e+02,1.851600452619747792e-03
1.449319458007812500e+02,1.447727184382255772e-03
1.610261230468750000e+02,1.031428928995361790e-03
1.771203155517578125e+02,9.320132088297784301e-04
1.932144927978515625e+02,7.207575648401323871e-04
2.093086853027343750e+02,6.027018750432567955e-04
2.254028625488281250e+02,4.349399098173212718e-04
2.414970550537109375e+02,2.671771198645364891e-04
2.575912475585937500e+02,2.547502770801394166e-04
2.736854248046875000e+02,1.677625366438239261e-04
2.897796020507812500e+02,1.491222547945101565e-04
3.058737792968750000e+02,4.349399098173213125e-05
3.219679870605468750e+02,3.728049300782175713e-05
3.380621643066406250e+02,1.242685456620917915e-05


==> data_m/data-awgn-smile-20db.txt <==
-2.046543502807617188e+01,3.885239466921651483e-03
-1.886965179443359375e+01,8.146469849997011944e-03
-1.727386856079101562e+01,1.046508049961154471e-02
-1.567808437347412109e+01,1.253302304845332546e-02
-1.408230113983154297e+01,1.735824729576286238e-02
-1.248651790618896484e+01,1.992751855614653678e-02
-1.089073467254638672e+01,2.149414737345365506e-02
-9.294951438903808594e+00,2.281011557999163344e-02
-7.699168205261230469e+00,2.857530962768182678e-02
-6.103384494781494141e+00,3.390183747629311323e-02
-4.507601261138916016e+00,3.471649459152572476e-02
-2.911817789077758789e+00,3.690976942123806032e-02
-1.316034555435180664e+00,3.709777039383254510e-02
2.797488570213317871e-01,3.709776485122738554e-02
1.875532269477844238e+00,3.434049854471724755e-02
3.471315622329711914e+00,3.408984051800031945e-02
5.067099094390869141e+00,3.045525965827113046e-02
6.662882328033447266e+00,2.926462630729695716e-02
8.258666038513183594e+00,2.926461756271512421e-02
9.854449272155761719e+00,2.738467172652841661e-02
1.145023250579833984e+01,2.393808832845275777e-02
1.304601573944091797e+01,2.042883977768481310e-02
1.464179897308349609e+01,1.867421550230084076e-02
1.623758316040039062e+01,1.591693927153572594e-02
1.783336639404296875e+01,1.247036538576465695e-02
1.942914962768554688e+01,9.713098667304128492e-03
2.102493286132812500e+01,7.394488017689594857e-03
2.262071609497070312e+01,5.577198589613338413e-03
2.421649932861328125e+01,2.819931871152811693e-03


==> data_m/data-awgn-smile-2db.txt <==
-1.128830909729003906e+00,2.574436583091361364e+00
-9.377210736274719238e-01,1.726755706203834950e-02
-7.466112375259399414e-01,1.622103845221784316e-02
-5.555014610290527344e-01,1.988385978810400592e-02
-3.643916249275207520e-01,1.360474192766657729e-02
-1.732818186283111572e-01,1.674430036829164387e-02
1.782798767089843750e-02,1.726755975480075839e-02
2.089377939701080322e-01,1.203496588970961838e-02
4.000476002693176270e-01,1.046518773018227828e-02
5.911574363708496094e-01,1.360474192766657729e-02
7.822672128677368164e-01,1.674430297945600499e-02
9.733770489692687988e-01,2.040711289149986507e-02
1.164486885070800781e+00,5.651200493030732186e-02
1.355596661567687988e+00,2.427400672553012839e+00


==> data_m/data-awgn-smile-40db.txt <==
-2.539469909667968750e+02,6.246806823294367594e-06
-2.379388275146484375e+02,4.372768944372902572e-05
-2.219306488037109375e+02,2.623658865783633763e-04
-2.059224853515625000e+02,5.434727116577749498e-04
-1.899143066406250000e+02,7.371232051487353575e-04
-1.739061431884765625e+02,9.745027933173897820e-04
-1.578979644775390625e+02,1.399284728417938151e-03
-1.418898010253906250e+02,1.318077496089546143e-03
-1.258816223144531250e+02,1.711625069582656516e-03
-1.098734512329101562e+02,2.117668522363924319e-03
-9.386528015136718750e+01,2.473736680991486542e-03
-7.785710906982421875e+01,2.648647355405025789e-03
-6.184893798828125000e+01,2.929753796426785850e-03
-4.584076690673828125e+01,3.260834715852414020e-03
-2.983259582519531250e+01,3.841788027297384465e-03
-1.382442474365234375e+01,3.704358211686746300e-03
2.183746337890625000e+00,3.629396494080943704e-03
1.819191741943359375e+01,3.179626188446128127e-03
3.420008850097656250e+01,3.604409254879009650e-03
5.020825958251953125e+01,3.392017721662568888e-03
6.621643066406250000e+01,3.148392139443710342e-03
8.222460174560546875e+01,2.904766557224851362e-03
9.823277282714843750e+01,3.079677231638391043e-03
1.142409439086914062e+02,2.467489871191003246e-03
1.302491149902343750e+02,2.330060055580364647e-03
1.462572937011718750e+02,1.842808012871838177e-03
1.622654571533203125e+02,1.436766938865382051e-03
1.782736358642578125e+02,1.249361364658873458e-03
1.942817993164062500e+02,1.068204984982523394e-03
2.102899780273437500e+02,6.371742959760254895e-04
2.262981414794921875e+02,3.623151411051833541e-04
2.423063201904296875e+02,8.745529552612113446e-05
2.583144836425781250e+02,5.622131499908017399e-05
2.743226623535156250e+02,1.874042046988310024e-05


==> data_m/data-optical-3db.txt <==
1.474465727806091309e-01,4.351000000000000000e+03
1.673991978168487549e-01,6.000000000000000000e+00
1.873518228530883789e-01,9.000000000000000000e+00
2.073044329881668091e-01,5.000000000000000000e+00
2.272570580244064331e-01,7.000000000000000000e+00
2.472096830606460571e-01,6.000000000000000000e+00
2.671623229980468750e-01,8.000000000000000000e+00
2.871149182319641113e-01,8.000000000000000000e+00
3.070675432682037354e-01,7.000000000000000000e+00
3.270201683044433594e-01,4.000000000000000000e+00
3.469727933406829834e-01,7.000000000000000000e+00
3.669254183769226074e-01,3.000000000000000000e+00
3.868780434131622314e-01,6.000000000000000000e+00
4.068306684494018555e-01,6.000000000000000000e+00
4.267832934856414795e-01,6.000000000000000000e+00
4.467359185218811035e-01,2.000000000000000000e+00
4.666885435581207275e-01,5.000000000000000000e+00
4.866411685943603516e-01,5.000000000000000000e+00
5.065937638282775879e-01,2.000000000000000000e+00
5.265464186668395996e-01,1.000000000000000000e+00
5.464990139007568359e-01,5.000000000000000000e+00
5.664516687393188477e-01,5.000000000000000000e+00
5.864042639732360840e-01,2.000000000000000000e+00
6.063569188117980957e-01,1.000000000000000000e+00
6.263095140457153320e-01,2.000000000000000000e+00
6.462621688842773438e-01,2.000000000000000000e+00
6.662147641181945801e-01,4.000000000000000000e+00
6.861674189567565918e-01,2.000000000000000000e+00
7.061200141906738281e-01,4.000000000000000000e+00
7.260726094245910645e-01,2.000000000000000000e+00
7.460252642631530762e-01,4.000000000000000000e+00
7.659778594970703125e-01,5.000000000000000000e+00
7.859305143356323242e-01,1.000000000000000000e+00
8.058831095695495605e-01,3.000000000000000000e+00
8.258357644081115723e-01,3.000000000000000000e+00
8.457883596420288086e-01,2.000000000000000000e+00
8.657410144805908203e-01,4.000000000000000000e+00
8.856936097145080566e-01,7.000000000000000000e+00
9.056462645530700684e-01,1.000000000000000000e+00
9.255988597869873047e-01,0.000000000000000000e+00
9.455515146255493164e-01,3.000000000000000000e+00
9.655041098594665527e-01,0.000000000000000000e+00
9.854567050933837891e-01,2.000000000000000000e+00
1.005409359931945801e+00,3.000000000000000000e+00
1.025362014770507812e+00,3.000000000000000000e+00
1.045314550399780273e+00,0.000000000000000000e+00
1.065267205238342285e+00,0.000000000000000000e+00
1.085219860076904297e+00,1.000000000000000000e+00
1.105172514915466309e+00,3.000000000000000000e+00
1.125125050544738770e+00,1.000000000000000000e+00
1.145077705383300781e+00,0.000000000000000000e+00
1.165030360221862793e+00,1.000000000000000000e+00
1.184983015060424805e+00,1.000000000000000000e+00
1.204935550689697266e+00,1.000000000000000000e+00
1.224888205528259277e+00,2.000000000000000000e+00
1.244840860366821289e+00,2.000000000000000000e+00
1.264793515205383301e+00,3.000000000000000000e+00
1.284746050834655762e+00,0.000000000000000000e+00
1.304698705673217773e+00,2.000000000000000000e+00
1.324651360511779785e+00,2.000000000000000000e+00
1.344603896141052246e+00,3.000000000000000000e+00
1.364556550979614258e+00,3.000000000000000000e+00
1.384509205818176270e+00,3.000000000000000000e+00
1.404461860656738281e+00,0.000000000000000000e+00
1.424414396286010742e+00,0.000000000000000000e+00
1.444367051124572754e+00,1.000000000000000000e+00
1.464319705963134766e+00,3.000000000000000000e+00
1.484272360801696777e+00,4.000000000000000000e+00
1.504224896430969238e+00,3.000000000000000000e+00
1.524177551269531250e+00,2.000000000000000000e+00
1.544130206108093262e+00,1.000000000000000000e+00
1.564082741737365723e+00,3.000000000000000000e+00
1.584035396575927734e+00,1.000000000000000000e+00
1.603988051414489746e+00,2.000000000000000000e+00
1.623940706253051758e+00,1.000000000000000000e+00
1.643893241882324219e+00,0.000000000000000000e+00
1.663845896720886230e+00,0.000000000000000000e+00
1.683798551559448242e+00,0.000000000000000000e+00
1.703751206398010254e+00,1.000000000000000000e+00
1.723703742027282715e+00,2.000000000000000000e+00
1.743656396865844727e+00,2.000000000000000000e+00
1.763609051704406738e+00,0.000000000000000000e+00
1.783561706542968750e+00,2.000000000000000000e+00
1.803514242172241211e+00,4.000000000000000000e+00
1.823466897010803223e+00,1.000000000000000000e+00
1.843419551849365234e+00,2.000000000000000000e+00
1.863372087478637695e+00,1.000000000000000000e+00
1.883324742317199707e+00,1.000000000000000000e+00
1.903277397155761719e+00,2.000000000000000000e+00
1.923230051994323730e+00,0.000000000000000000e+00
1.943182587623596191e+00,1.000000000000000000e+00
1.963135242462158203e+00,3.000000000000000000e+00
1.983087897300720215e+00,1.000000000000000000e+00
2.003040552139282227e+00,0.000000000000000000e+00
2.022993087768554688e+00,0.000000000000000000e+00
2.042945861816406250e+00,0.000000000000000000e+00
2.062898397445678711e+00,3.000000000000000000e+00
2.082850933074951172e+00,0.000000000000000000e+00
2.102803707122802734e+00,1.000000000000000000e+00
2.122756242752075195e+00,5.400000000000000000e+03
2.13, 0

==> data_m/data-poisson-out-2points.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
5.007458209991455078e+00,1.567000000000000000e+03
5.770043373107910156e+00,9.184000000000000000e+03
6.532629013061523438e+00,1.051100000000000000e+04
7.295214176177978516e+00,6.579000000000000000e+03
8.057800292968750000e+00,2.509000000000000000e+03
8.820384979248046875e+00,1.439000000000000000e+03
9.582970619201660156e+00,1.480000000000000000e+02
1.034555625915527344e+01,0.000000000000000000e+00
1.110814189910888672e+01,0.000000000000000000e+00
1.187072753906250000e+01,0.000000000000000000e+00
1.263331222534179688e+01,0.000000000000000000e+00
1.339589786529541016e+01,0.000000000000000000e+00
1.415848350524902344e+01,0.000000000000000000e+00
1.492106914520263672e+01,0.000000000000000000e+00
1.568365478515625000e+01,0.000000000000000000e+00
1.644623947143554688e+01,0.000000000000000000e+00
1.720882606506347656e+01,0.000000000000000000e+00
1.797141075134277344e+01,0.000000000000000000e+00
1.873399543762207031e+01,0.000000000000000000e+00
1.949658203125000000e+01,0.000000000000000000e+00
2.025916671752929688e+01,0.000000000000000000e+00
2.102175331115722656e+01,0.000000000000000000e+00
2.178433799743652344e+01,0.000000000000000000e+00
2.254692268371582031e+01,0.000000000000000000e+00
2.330950927734375000e+01,0.000000000000000000e+00
2.407209396362304688e+01,0.000000000000000000e+00
2.483468055725097656e+01,0.000000000000000000e+00
2.559726524353027344e+01,0.000000000000000000e+00
2.635984992980957031e+01,0.000000000000000000e+00
2.712243652343750000e+01,0.000000000000000000e+00
2.788502120971679688e+01,0.000000000000000000e+00
2.864760780334472656e+01,0.000000000000000000e+00
2.941019248962402344e+01,0.000000000000000000e+00
3.017277717590332031e+01,0.000000000000000000e+00
3.093536376953125000e+01,0.000000000000000000e+00
3.169794845581054688e+01,0.000000000000000000e+00
3.246053314208984375e+01,0.000000000000000000e+00
3.322312164306640625e+01,0.000000000000000000e+00
3.398570632934570312e+01,0.000000000000000000e+00
3.474829101562500000e+01,0.000000000000000000e+00
3.551087570190429688e+01,0.000000000000000000e+00
3.627346038818359375e+01,0.000000000000000000e+00
3.703604888916015625e+01,0.000000000000000000e+00
3.779863357543945312e+01,0.000000000000000000e+00
3.856121826171875000e+01,0.000000000000000000e+00
3.932380294799804688e+01,0.000000000000000000e+00
4.008638763427734375e+01,0.000000000000000000e+00
4.084897613525390625e+01,0.000000000000000000e+00
4.161156082153320312e+01,0.000000000000000000e+00
4.237414550781250000e+01,0.000000000000000000e+00
4.313673019409179688e+01,0.000000000000000000e+00
4.389931488037109375e+01,0.000000000000000000e+00
4.466190338134765625e+01,0.000000000000000000e+00
4.542448806762695312e+01,0.000000000000000000e+00
4.618707275390625000e+01,0.000000000000000000e+00
4.694965744018554688e+01,0.000000000000000000e+00
4.771224212646484375e+01,0.000000000000000000e+00
4.847483062744140625e+01,0.000000000000000000e+00
4.923741531372070312e+01,0.000000000000000000e+00
5.000000000000000000e+01,3.206300000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/data_batch-test-mine-200.txt <==
-9.990899085998535156e+00,1.673476058179441321e-04
-9.757477760314941406e+00,8.367380290897206605e-05
-9.524056434631347656e+00,2.510214087269161710e-04
-9.290634155273437500e+00,5.020407662985524287e-04
-9.057212829589843750e+00,5.020428174538323421e-04
-8.823791503906250000e+00,5.857166203628044352e-04
-8.590370178222656250e+00,1.087759437816636669e-03
-8.356948852539062500e+00,1.673476058179441213e-03
-8.123527526855468750e+00,1.589802255270469011e-03
-7.890105724334716797e+00,2.008167167496389526e-03
-7.656684398651123047e+00,2.510214087269161277e-03
-7.423263072967529297e+00,2.677561693087106114e-03
-7.189841270446777344e+00,4.016334334992779052e-03
-6.956419944763183594e+00,5.104101977447294755e-03
-6.722998619079589844e+00,5.355123386174212227e-03
-6.489576816558837891e+00,7.530626878111460615e-03
-6.256155490875244141e+00,8.618401699624122017e-03
-6.022734165191650391e+00,1.112861578689328286e-02
-5.789312839508056641e+00,1.188168001307403181e-02
-5.555891036987304688e+00,1.723676818767734195e-02
-5.322469711303710938e+00,1.740415100506618670e-02
-5.089048385620117188e+00,2.100212453015198530e-02
-4.855626583099365234e+00,2.803066671297043538e-02
-4.622205257415771484e+00,2.844909298905049996e-02
-4.388783931732177734e+00,3.765321130903742652e-02
-4.155362606048583984e+00,4.217159666612192020e-02
-3.921941041946411133e+00,4.777769266047080660e-02
-3.688519477844238281e+00,5.288178942454912351e-02
-3.455097913742065430e+00,5.798588618862744737e-02
-3.221676588058471680e+00,7.045334204935446709e-02
-2.988255023956298828e+00,8.057778989848228546e-02
-2.754833698272705078e+00,8.785749305442065726e-02
-2.521412134170532227e+00,9.873498658381008042e-02
-2.287990808486938477e+00,1.055963392711227328e-01
-2.054569244384765625e+00,1.148003403330401934e-01
-1.821147799491882324e+00,1.139636613602807991e-01
-1.587726354598999023e+00,1.162228528850440812e-01
-1.354304909706115723e+00,1.128759024779873721e-01
-1.120883345603942871e+00,1.262636396228554447e-01
-8.874619603157043457e-01,1.252596509694060001e-01
-6.540404558181762695e-01,1.352167619172133517e-01
-4.206190109252929688e-01,1.342963850831502826e-01
-1.871975511312484741e-01,1.498596949092188269e-01
4.622391238808631897e-02,1.674311834245376107e-01
2.796453833580017090e-01,1.586454290392699529e-01
5.130668282508850098e-01,1.656740451493068922e-01
7.464882731437683105e-01,1.805679744607092407e-01
9.799097776412963867e-01,1.607372522543111804e-01
1.213331222534179688e+00,1.466801015892600923e-01
1.446752667427062988e+00,1.464290803087308357e-01
1.680174112319946289e+00,1.466801015892600923e-01
1.913595557212829590e+00,1.336269950017389407e-01
2.147017002105712891e+00,1.244228813823330115e-01
2.380438566207885742e+00,1.117880865050595446e-01
2.613859891891479492e+00,9.756365419186140142e-02
2.847281455993652344e+00,8.794107703354608896e-02
3.080703020095825195e+00,7.848594696238461732e-02
3.314124345779418945e+00,6.643699950972381529e-02
3.547545909881591797e+00,6.225324577826668593e-02
3.780967235565185547e+00,4.685732962902434962e-02
4.014388561248779297e+00,3.999607779048864470e-02
4.247810363769531250e+00,3.372047368754353680e-02
4.481231689453125000e+00,2.702663833959797340e-02
4.714653015136718750e+00,2.434907664651086989e-02
4.948074817657470703e+00,1.690207365976127696e-02
5.181496143341064453e+00,1.455924170616113705e-02
5.414917469024658203e+00,1.171433240725608740e-02
5.648338794708251953e+00,1.079392057525739405e-02
5.881760597229003906e+00,9.036752253733751350e-03
6.115181922912597656e+00,6.442882823990848246e-03
6.348603248596191406e+00,4.351037751266546676e-03
6.582025051116943359e+00,3.430618911139665314e-03
6.815446376800537109e+00,3.095930707631965820e-03
7.048867702484130859e+00,1.840823663997385182e-03
7.282289028167724609e+00,1.338780846543553057e-03
7.515710830688476562e+00,1.338778111664259323e-03
7.749132156372070312e+00,7.530642261807485131e-04
7.982553482055664062e+00,5.020428174538323421e-04
8.215974807739257812e+00,8.367380290897206605e-05
8.449396133422851562e+00,2.510214087269161710e-04
8.682818412780761719e+00,3.346938441990350067e-04
8.916239738464355469e+00,8.367380290897206605e-05
9.149661064147949219e+00,0.000000000000000000e+00
9.383082389831542969e+00,8.367380290897206605e-05


==> data_m/data_batch-test-mine-2000.txt <==
-1.158727931976318359e+01,1.792324858880672291e-05
-1.147830867767333984e+01,0.000000000000000000e+00
-1.136933708190917969e+01,0.000000000000000000e+00
-1.126036548614501953e+01,1.792324858880672291e-05
-1.115139484405517578e+01,3.584681089406987039e-05
-1.104242324829101562e+01,5.376974576642016196e-05
-1.093345260620117188e+01,3.584681089406987039e-05
-1.082448101043701172e+01,7.169299435522689164e-05
-1.071550941467285156e+01,5.376974576642016196e-05
-1.060653877258300781e+01,7.169362178813974077e-05
-1.049756717681884766e+01,8.961624294403360100e-05
-1.038859558105468750e+01,7.169299435522689164e-05
-1.027962493896484375e+01,8.961702723517469291e-05
-1.017065334320068359e+01,1.075394915328403239e-04
-1.006168174743652344e+01,8.961624294403360100e-05
-9.952711105346679688e+00,1.971574599173843108e-04
-9.843739509582519531e+00,1.254627401216470333e-04
-9.734768867492675781e+00,1.971574599173843108e-04
-9.625797271728515625e+00,1.971557344768739249e-04
-9.516825675964355469e+00,2.150789830656806478e-04
-9.407855033874511719e+00,2.688510817055240923e-04
-9.298883438110351562e+00,4.480812147201680457e-04
-9.189911842346191406e+00,5.735439548418151331e-04
-9.080941200256347656e+00,4.660085416229083218e-04
-8.971969604492187500e+00,4.660044633089747957e-04
-8.862998008728027344e+00,5.735439548418151331e-04
-8.754027366638183594e+00,7.527830287754672849e-04
-8.645055770874023438e+00,7.348531921410755580e-04
-8.536085128784179688e+00,1.057480921375061281e-03
-8.427113533020019531e+00,1.003701920973176266e-03
-8.318141937255859375e+00,1.272550649805277191e-03
-8.209171295166015625e+00,1.344255408527620082e-03
-8.100199699401855469e+00,1.272550649805277191e-03
-7.991228580474853516e+00,1.881949336845652014e-03
-7.882257461547851562e+00,1.989489298951117868e-03
-7.773285865783691406e+00,2.365868813722487099e-03
-7.664314746856689453e+00,2.258339204214782504e-03
-7.555343627929687500e+00,3.154505555093664333e-03
-7.446372032165527344e+00,3.172415000218789874e-03
-7.337400913238525391e+00,3.656358711585838174e-03
-7.228429794311523438e+00,4.122365214042856586e-03
-7.119458675384521484e+00,4.695911678605341720e-03
-7.010487079620361328e+00,4.982663107688268915e-03
-6.901515960693359375e+00,5.251534816150248489e-03
-6.792544841766357422e+00,6.022237877906086098e-03
-6.683573722839355469e+00,6.828787593697080438e-03
-6.574602127075195312e+00,7.527764407298822430e-03
-6.465631008148193359e+00,9.033356816859130015e-03
-6.356659889221191406e+00,8.477733679314224113e-03
-6.247688293457031250e+00,9.427628757712335980e-03
-6.138717174530029297e+00,1.102284611581024788e-02
-6.029746055603027344e+00,1.243878895019888062e-02
-5.920774936676025391e+00,1.208032240984732893e-02
-5.811803340911865234e+00,1.362166892749310833e-02
-5.702832221984863281e+00,1.534236792704645781e-02
-5.593861103057861328e+00,1.625645760494291714e-02
-5.484889984130859375e+00,1.706300732073390974e-02
-5.375918388366699219e+00,1.905241324990154458e-02
-5.266947269439697266e+00,2.104198591863614548e-02
-5.157976150512695312e+00,2.224284882881384651e-02
-5.049004554748535156e+00,2.322853017109351159e-02
-4.940033435821533203e+00,2.584543755934695652e-02
-4.831062316894531250e+00,2.876693986321210775e-02
-4.722091197967529297e+00,2.883863317128242121e-02
-4.613119602203369141e+00,3.281746816610511125e-02
-4.504148483276367188e+00,3.425147793059086371e-02
-4.395177364349365234e+00,3.464579112497757213e-02
-4.286206245422363281e+00,3.819460987445794792e-02
-4.177234649658203125e+00,4.161778322320920653e-02
-4.068263530731201172e+00,4.453946763868042724e-02
-3.959292411804199219e+00,4.848259958254750451e-02
-3.850321054458618164e+00,5.043613187794135366e-02
-3.741349697113037109e+00,5.247938668749548702e-02
-3.632378578186035156e+00,5.674525333765079865e-02
-3.523407220840454102e+00,5.970247167214735862e-02
-3.414436101913452148e+00,6.393250747169942905e-02
-3.305464744567871094e+00,6.873580872491297233e-02
-3.196493625640869141e+00,7.059998512223830680e-02
-3.087522268295288086e+00,7.789460879230032664e-02
-2.978551149368286133e+00,8.058327827102905461e-02
-2.869579792022705078e+00,8.463376500626833276e-02
-2.760608673095703125e+00,8.725075592156794624e-02
-2.651637315750122070e+00,9.246624177622582430e-02
-2.542665958404541016e+00,9.757437880011114728e-02
-2.433694839477539062e+00,1.047080764366885575e-01
-2.324723482131958008e+00,1.084179679209905101e-01
-2.215752363204956055e+00,1.112142441440692464e-01
-2.106781005859375000e+00,1.133827186424509609e-01
-1.997809886932373047e+00,1.154979193012703048e-01
-1.888838529586791992e+00,1.167881433250411854e-01
-1.779867291450500488e+00,1.151572501113096031e-01
-1.670896053314208984e+00,1.144223945074864524e-01
-1.561924815177917480e+00,1.140101584370490917e-01
-1.452953577041625977e+00,1.128989133776092252e-01
-1.343982338905334473e+00,1.106943465661397868e-01
-1.235011100769042969e+00,1.156053327965676225e-01
-1.126039862632751465e+00,1.231151986014919208e-01
-1.017068624496459961e+00,1.229180422199784017e-01
-9.080973267555236816e-01,1.272733363052342692e-01
-7.991260886192321777e-01,1.277573352207649615e-01
-6.901548504829406738e-01,1.339767228921462106e-01
-5.811836123466491699e-01,1.312344568583671267e-01
-4.722123444080352783e-01,1.349983144941198920e-01
-3.632411062717437744e-01,1.410922759340434429e-01
-2.542698681354522705e-01,1.444080878049527616e-01
-1.452986150979995728e-01,1.643029365629705418e-01
-3.632736206054687500e-02,1.749852263187827439e-01
7.264388352632522583e-02,1.601447407617993257e-01
1.816151291131973267e-01,1.727627483159466792e-01
2.905863821506500244e-01,1.558610599270854047e-01
3.995576202869415283e-01,1.632634072006099724e-01
5.085288882255554199e-01,1.711496156537905822e-01
6.175001263618469238e-01,1.774765899769941979e-01
7.264713644981384277e-01,1.830865851964245117e-01
8.354426026344299316e-01,1.758814156174756671e-01
9.444139003753662109e-01,1.655216533979493865e-01
1.053385138511657715e+00,1.527245024433414866e-01
1.162356376647949219e+00,1.422214443008936458e-01
1.271327614784240723e+00,1.448561704902107672e-01
1.380298852920532227e+00,1.481361357462994410e-01
1.489270091056823730e+00,1.481002891314787961e-01
1.598241329193115234e+00,1.500360063317933978e-01
1.707212567329406738e+00,1.453042531754687727e-01
1.816183805465698242e+00,1.325787049141411711e-01
1.925155162811279297e+00,1.315927790504070327e-01
2.034126281738281250e+00,1.284206380809437831e-01
2.143097639083862305e+00,1.214481981538488437e-01
2.252068758010864258e+00,1.157129992254812278e-01
2.361040115356445312e+00,1.120563953450210981e-01
2.470011234283447266e+00,1.034534435454581291e-01
2.578982591629028320e+00,9.974309662428701428e-02
2.687953948974609375e+00,9.196438971773884807e-02
2.796925067901611328e+00,8.683851940016365512e-02
2.905896425247192383e+00,8.268012663572973930e-02
3.014867544174194336e+00,7.696276621347837577e-02
3.123838901519775391e+00,7.020551832476769338e-02
3.232810020446777344e+00,6.688985642959974220e-02
3.341781377792358398e+00,6.303620320352515405e-02
3.450752496719360352e+00,5.882435927168980921e-02
3.559723854064941406e+00,5.262277298992033836e-02
3.668694972991943359e+00,4.959384585763732672e-02
3.777666330337524414e+00,4.751463596603502232e-02
3.886637687683105469e+00,4.414505785905101926e-02
3.995608806610107422e+00,4.020202250042664155e-02
4.104579925537109375e+00,3.609758061340136159e-02
4.213551521301269531e+00,3.482487200805145511e-02
4.322522640228271484e+00,3.098943241339173482e-02
4.431493759155273438e+00,2.935840965479217385e-02
4.540464878082275391e+00,2.658029396706763567e-02
4.649436473846435547e+00,2.421430884347788165e-02
4.758407592773437500e+00,2.211738553969080576e-02
4.867378711700439453e+00,1.966188973828266601e-02
4.976349830627441406e+00,1.641776754810111635e-02
5.085321426391601562e+00,1.632807946440292118e-02
5.194292545318603516e+00,1.460751151932577346e-02
5.303263664245605469e+00,1.286894879862074403e-02
5.412235260009765625e+00,1.191896031155646914e-02
5.521206378936767578e+00,1.107661609686297864e-02
5.630177497863769531e+00,8.423963698261489885e-03
5.739148616790771484e+00,8.585273641419687365e-03
5.848120212554931641e+00,7.832459633308537506e-03
5.957091331481933594e+00,6.703324304574036219e-03
6.066062450408935547e+00,5.789234626677576892e-03
6.175033569335937500e+00,4.480831754394409144e-03
6.284005165100097656e+00,4.695891130267360915e-03
6.392976284027099609e+00,3.996901924919813234e-03
6.501947402954101562e+00,3.835591981761614453e-03
6.610918998718261719e+00,3.208261497396403157e-03
6.719890117645263672e+00,3.369585479304596041e-03
6.828861236572265625e+00,2.347955839302670860e-03
6.937832355499267578e+00,2.114952588074161220e-03
7.046803951263427734e+00,1.917787599002319108e-03
7.155775070190429688e+00,1.648946085617142808e-03
7.264746189117431641e+00,1.057476294037080610e-03
7.373717308044433594e+00,1.344249526318322743e-03
7.482688903808593750e+00,1.039548418150789983e-03
7.591660022735595703e+00,7.348564077206831560e-04
7.700631141662597656e+00,5.735464645624843748e-04
7.809602737426757812e+00,5.735439548418151331e-04
7.918573856353759766e+00,3.763898673691303811e-04
8.027544975280761719e+00,3.046965592988198478e-04
8.136516571044921875e+00,1.433859887104537833e-04
8.245487213134765625e+00,2.150808653644192359e-04
8.354458808898925781e+00,2.330022316544873978e-04
8.463430404663085938e+00,1.254627401216470333e-04
8.572401046752929688e+00,1.254638381292445565e-04
8.681372642517089844e+00,1.971557344768739249e-04
8.790343284606933594e+00,7.169362178813974077e-05
8.899314880371093750e+00,8.961624294403360100e-05
9.008286476135253906e+00,1.433859887104537833e-04
9.117257118225097656e+00,7.169362178813974077e-05
9.226228713989257812e+00,3.584649717761344582e-05
9.335200309753417969e+00,5.376974576642016196e-05
9.444170951843261719e+00,1.792340544703493519e-05
9.553142547607421875e+00,0.000000000000000000e+00
9.662114143371582031e+00,1.792324858880672291e-05
9.771084785461425781e+00,1.792340544703493519e-05
9.880056381225585938e+00,0.000000000000000000e+00
9.989027023315429688e+00,0.000000000000000000e+00
1.009799861907958984e+01,0.000000000000000000e+00
1.020697021484375000e+01,0.000000000000000000e+00
1.031594085693359375e+01,0.000000000000000000e+00
1.042491245269775391e+01,0.000000000000000000e+00
1.053388404846191406e+01,0.000000000000000000e+00
1.064285469055175781e+01,0.000000000000000000e+00
1.075182628631591797e+01,0.000000000000000000e+00
1.086079788208007812e+01,0.000000000000000000e+00
1.096976852416992188e+01,0.000000000000000000e+00
1.107874011993408203e+01,0.000000000000000000e+00
1.118771076202392578e+01,1.792340544703493519e-05
1.129668235778808594e+01,0.000000000000000000e+00
1.140565395355224609e+01,0.000000000000000000e+00
1.151462459564208984e+01,0.000000000000000000e+00
1.162359619140625000e+01,1.792324858880672291e-05


==> data_m/data_batch-test-mine-20000.txt <==
-1.158727931976318359e+01,1.792324858880672291e-05
-1.147830867767333984e+01,0.000000000000000000e+00
-1.136933708190917969e+01,0.000000000000000000e+00
-1.126036548614501953e+01,1.792324858880672291e-05
-1.115139484405517578e+01,3.584681089406987039e-05
-1.104242324829101562e+01,5.376974576642016196e-05
-1.093345260620117188e+01,3.584681089406987039e-05
-1.082448101043701172e+01,7.169299435522689164e-05
-1.071550941467285156e+01,5.376974576642016196e-05
-1.060653877258300781e+01,7.169362178813974077e-05
-1.049756717681884766e+01,8.961624294403360100e-05
-1.038859558105468750e+01,7.169299435522689164e-05
-1.027962493896484375e+01,8.961702723517469291e-05
-1.017065334320068359e+01,1.075394915328403239e-04
-1.006168174743652344e+01,8.961624294403360100e-05
-9.952711105346679688e+00,1.971574599173843108e-04
-9.843739509582519531e+00,1.254627401216470333e-04
-9.734768867492675781e+00,1.971574599173843108e-04
-9.625797271728515625e+00,1.971557344768739249e-04
-9.516825675964355469e+00,2.150789830656806478e-04
-9.407855033874511719e+00,2.688510817055240923e-04
-9.298883438110351562e+00,4.480812147201680457e-04
-9.189911842346191406e+00,5.735439548418151331e-04
-9.080941200256347656e+00,4.660085416229083218e-04
-8.971969604492187500e+00,4.660044633089747957e-04
-8.862998008728027344e+00,5.735439548418151331e-04
-8.754027366638183594e+00,7.527830287754672849e-04
-8.645055770874023438e+00,7.348531921410755580e-04
-8.536085128784179688e+00,1.057480921375061281e-03
-8.427113533020019531e+00,1.003701920973176266e-03
-8.318141937255859375e+00,1.272550649805277191e-03
-8.209171295166015625e+00,1.344255408527620082e-03
-8.100199699401855469e+00,1.272550649805277191e-03
-7.991228580474853516e+00,1.881949336845652014e-03
-7.882257461547851562e+00,1.989489298951117868e-03
-7.773285865783691406e+00,2.365868813722487099e-03
-7.664314746856689453e+00,2.258339204214782504e-03
-7.555343627929687500e+00,3.154505555093664333e-03
-7.446372032165527344e+00,3.172415000218789874e-03
-7.337400913238525391e+00,3.656358711585838174e-03
-7.228429794311523438e+00,4.122365214042856586e-03
-7.119458675384521484e+00,4.695911678605341720e-03
-7.010487079620361328e+00,4.982663107688268915e-03
-6.901515960693359375e+00,5.251534816150248489e-03
-6.792544841766357422e+00,6.022237877906086098e-03
-6.683573722839355469e+00,6.828787593697080438e-03
-6.574602127075195312e+00,7.527764407298822430e-03
-6.465631008148193359e+00,9.033356816859130015e-03
-6.356659889221191406e+00,8.477733679314224113e-03
-6.247688293457031250e+00,9.427628757712335980e-03
-6.138717174530029297e+00,1.102284611581024788e-02
-6.029746055603027344e+00,1.243878895019888062e-02
-5.920774936676025391e+00,1.208032240984732893e-02
-5.811803340911865234e+00,1.362166892749310833e-02
-5.702832221984863281e+00,1.534236792704645781e-02
-5.593861103057861328e+00,1.625645760494291714e-02
-5.484889984130859375e+00,1.706300732073390974e-02
-5.375918388366699219e+00,1.905241324990154458e-02
-5.266947269439697266e+00,2.104198591863614548e-02
-5.157976150512695312e+00,2.224284882881384651e-02
-5.049004554748535156e+00,2.322853017109351159e-02
-4.940033435821533203e+00,2.584543755934695652e-02
-4.831062316894531250e+00,2.876693986321210775e-02
-4.722091197967529297e+00,2.883863317128242121e-02
-4.613119602203369141e+00,3.281746816610511125e-02
-4.504148483276367188e+00,3.425147793059086371e-02
-4.395177364349365234e+00,3.464579112497757213e-02
-4.286206245422363281e+00,3.819460987445794792e-02
-4.177234649658203125e+00,4.161778322320920653e-02
-4.068263530731201172e+00,4.453946763868042724e-02
-3.959292411804199219e+00,4.848259958254750451e-02
-3.850321054458618164e+00,5.043613187794135366e-02
-3.741349697113037109e+00,5.247938668749548702e-02
-3.632378578186035156e+00,5.674525333765079865e-02
-3.523407220840454102e+00,5.970247167214735862e-02
-3.414436101913452148e+00,6.393250747169942905e-02
-3.305464744567871094e+00,6.873580872491297233e-02
-3.196493625640869141e+00,7.059998512223830680e-02
-3.087522268295288086e+00,7.789460879230032664e-02
-2.978551149368286133e+00,8.058327827102905461e-02
-2.869579792022705078e+00,8.463376500626833276e-02
-2.760608673095703125e+00,8.725075592156794624e-02
-2.651637315750122070e+00,9.246624177622582430e-02
-2.542665958404541016e+00,9.757437880011114728e-02
-2.433694839477539062e+00,1.047080764366885575e-01
-2.324723482131958008e+00,1.084179679209905101e-01
-2.215752363204956055e+00,1.112142441440692464e-01
-2.106781005859375000e+00,1.133827186424509609e-01
-1.997809886932373047e+00,1.154979193012703048e-01
-1.888838529586791992e+00,1.167881433250411854e-01
-1.779867291450500488e+00,1.151572501113096031e-01
-1.670896053314208984e+00,1.144223945074864524e-01
-1.561924815177917480e+00,1.140101584370490917e-01
-1.452953577041625977e+00,1.128989133776092252e-01
-1.343982338905334473e+00,1.106943465661397868e-01
-1.235011100769042969e+00,1.156053327965676225e-01
-1.126039862632751465e+00,1.231151986014919208e-01
-1.017068624496459961e+00,1.229180422199784017e-01
-9.080973267555236816e-01,1.272733363052342692e-01
-7.991260886192321777e-01,1.277573352207649615e-01
-6.901548504829406738e-01,1.339767228921462106e-01
-5.811836123466491699e-01,1.312344568583671267e-01
-4.722123444080352783e-01,1.349983144941198920e-01
-3.632411062717437744e-01,1.410922759340434429e-01
-2.542698681354522705e-01,1.444080878049527616e-01
-1.452986150979995728e-01,1.643029365629705418e-01
-3.632736206054687500e-02,1.749852263187827439e-01
7.264388352632522583e-02,1.601447407617993257e-01
1.816151291131973267e-01,1.727627483159466792e-01
2.905863821506500244e-01,1.558610599270854047e-01
3.995576202869415283e-01,1.632634072006099724e-01
5.085288882255554199e-01,1.711496156537905822e-01
6.175001263618469238e-01,1.774765899769941979e-01
7.264713644981384277e-01,1.830865851964245117e-01
8.354426026344299316e-01,1.758814156174756671e-01
9.444139003753662109e-01,1.655216533979493865e-01
1.053385138511657715e+00,1.527245024433414866e-01
1.162356376647949219e+00,1.422214443008936458e-01
1.271327614784240723e+00,1.448561704902107672e-01
1.380298852920532227e+00,1.481361357462994410e-01
1.489270091056823730e+00,1.481002891314787961e-01
1.598241329193115234e+00,1.500360063317933978e-01
1.707212567329406738e+00,1.453042531754687727e-01
1.816183805465698242e+00,1.325787049141411711e-01
1.925155162811279297e+00,1.315927790504070327e-01
2.034126281738281250e+00,1.284206380809437831e-01
2.143097639083862305e+00,1.214481981538488437e-01
2.252068758010864258e+00,1.157129992254812278e-01
2.361040115356445312e+00,1.120563953450210981e-01
2.470011234283447266e+00,1.034534435454581291e-01
2.578982591629028320e+00,9.974309662428701428e-02
2.687953948974609375e+00,9.196438971773884807e-02
2.796925067901611328e+00,8.683851940016365512e-02
2.905896425247192383e+00,8.268012663572973930e-02
3.014867544174194336e+00,7.696276621347837577e-02
3.123838901519775391e+00,7.020551832476769338e-02
3.232810020446777344e+00,6.688985642959974220e-02
3.341781377792358398e+00,6.303620320352515405e-02
3.450752496719360352e+00,5.882435927168980921e-02
3.559723854064941406e+00,5.262277298992033836e-02
3.668694972991943359e+00,4.959384585763732672e-02
3.777666330337524414e+00,4.751463596603502232e-02
3.886637687683105469e+00,4.414505785905101926e-02
3.995608806610107422e+00,4.020202250042664155e-02
4.104579925537109375e+00,3.609758061340136159e-02
4.213551521301269531e+00,3.482487200805145511e-02
4.322522640228271484e+00,3.098943241339173482e-02
4.431493759155273438e+00,2.935840965479217385e-02
4.540464878082275391e+00,2.658029396706763567e-02
4.649436473846435547e+00,2.421430884347788165e-02
4.758407592773437500e+00,2.211738553969080576e-02
4.867378711700439453e+00,1.966188973828266601e-02
4.976349830627441406e+00,1.641776754810111635e-02
5.085321426391601562e+00,1.632807946440292118e-02
5.194292545318603516e+00,1.460751151932577346e-02
5.303263664245605469e+00,1.286894879862074403e-02
5.412235260009765625e+00,1.191896031155646914e-02
5.521206378936767578e+00,1.107661609686297864e-02
5.630177497863769531e+00,8.423963698261489885e-03
5.739148616790771484e+00,8.585273641419687365e-03
5.848120212554931641e+00,7.832459633308537506e-03
5.957091331481933594e+00,6.703324304574036219e-03
6.066062450408935547e+00,5.789234626677576892e-03
6.175033569335937500e+00,4.480831754394409144e-03
6.284005165100097656e+00,4.695891130267360915e-03
6.392976284027099609e+00,3.996901924919813234e-03
6.501947402954101562e+00,3.835591981761614453e-03
6.610918998718261719e+00,3.208261497396403157e-03
6.719890117645263672e+00,3.369585479304596041e-03
6.828861236572265625e+00,2.347955839302670860e-03
6.937832355499267578e+00,2.114952588074161220e-03
7.046803951263427734e+00,1.917787599002319108e-03
7.155775070190429688e+00,1.648946085617142808e-03
7.264746189117431641e+00,1.057476294037080610e-03
7.373717308044433594e+00,1.344249526318322743e-03
7.482688903808593750e+00,1.039548418150789983e-03
7.591660022735595703e+00,7.348564077206831560e-04
7.700631141662597656e+00,5.735464645624843748e-04
7.809602737426757812e+00,5.735439548418151331e-04
7.918573856353759766e+00,3.763898673691303811e-04
8.027544975280761719e+00,3.046965592988198478e-04
8.136516571044921875e+00,1.433859887104537833e-04
8.245487213134765625e+00,2.150808653644192359e-04
8.354458808898925781e+00,2.330022316544873978e-04
8.463430404663085938e+00,1.254627401216470333e-04
8.572401046752929688e+00,1.254638381292445565e-04
8.681372642517089844e+00,1.971557344768739249e-04
8.790343284606933594e+00,7.169362178813974077e-05
8.899314880371093750e+00,8.961624294403360100e-05
9.008286476135253906e+00,1.433859887104537833e-04
9.117257118225097656e+00,7.169362178813974077e-05
9.226228713989257812e+00,3.584649717761344582e-05
9.335200309753417969e+00,5.376974576642016196e-05
9.444170951843261719e+00,1.792340544703493519e-05
9.553142547607421875e+00,0.000000000000000000e+00
9.662114143371582031e+00,1.792324858880672291e-05
9.771084785461425781e+00,1.792340544703493519e-05
9.880056381225585938e+00,0.000000000000000000e+00
9.989027023315429688e+00,0.000000000000000000e+00
1.009799861907958984e+01,0.000000000000000000e+00
1.020697021484375000e+01,0.000000000000000000e+00
1.031594085693359375e+01,0.000000000000000000e+00
1.042491245269775391e+01,0.000000000000000000e+00
1.053388404846191406e+01,0.000000000000000000e+00
1.064285469055175781e+01,0.000000000000000000e+00
1.075182628631591797e+01,0.000000000000000000e+00
1.086079788208007812e+01,0.000000000000000000e+00
1.096976852416992188e+01,0.000000000000000000e+00
1.107874011993408203e+01,0.000000000000000000e+00
1.118771076202392578e+01,1.792340544703493519e-05
1.129668235778808594e+01,0.000000000000000000e+00
1.140565395355224609e+01,0.000000000000000000e+00
1.151462459564208984e+01,0.000000000000000000e+00
1.162359619140625000e+01,1.792324858880672291e-05


==> data_m/data_batch_chi-20.txt <==
-2.443301582336425781e+01,4.207327296184497356e-03
-2.288809204101562500e+01,3.560046173694574653e-03
-2.134316825866699219e+01,4.336783520682481810e-03
-1.979824447631835938e+01,6.472811224899226168e-03
-1.825332069396972656e+01,5.954986326907288352e-03
-1.670839691162109375e+01,1.178051642931659225e-02
-1.516347408294677734e+01,1.346345565871939418e-02
-1.361855030059814453e+01,1.508165015401519843e-02
-1.207362651824951172e+01,1.553474693975814488e-02
-1.052870273590087891e+01,1.903006500120372688e-02
-8.983779907226562500e+00,2.051882424910600120e-02
-7.438856124877929688e+00,3.003384408353241067e-02
-5.893932342529296875e+00,3.967833280863225509e-02
-4.349008560180664062e+00,4.149071995160404092e-02
-2.804085016250610352e+00,4.051980452104120972e-02
-1.259161353111267090e+00,4.155545127035155384e-02
2.857623100280761719e-01,3.631247377362496059e-02
1.830685973167419434e+00,3.961360775304540588e-02
3.375609636306762695e+00,4.110235444964678575e-02
4.920533180236816406e+00,3.572992347542292002e-02
6.465456962585449219e+00,3.780121755341148138e-02
8.010380744934082031e+00,3.055166898152434501e-02
9.555304527282714844e+00,2.569706056284993059e-02
1.110022735595703125e+01,2.174865914100825373e-02
1.264515113830566406e+01,1.553474693975814488e-02
1.419007492065429688e+01,1.197470076606356806e-02
1.573499870300292969e+01,1.029176984758977016e-02
1.727992248535156250e+01,7.249548571887133759e-03
1.882484626770019531e+01,6.278626888152249487e-03
2.036977005004882812e+01,4.142599183935505129e-03
2.191469383239746094e+01,3.560046173694574653e-03
2.345961761474609375e+01,2.006571479718760338e-03
2.500454139709472656e+01,1.294562244979845190e-03
2.654946517944335938e+01,1.100377908232868509e-03
2.809438705444335938e+01,9.709228824273072626e-04
2.963931083679199219e+01,3.883686734939535787e-04
3.118423461914062500e+01,2.589124489959690706e-04
3.272916030883789062e+01,1.294560646727227590e-04
3.427408218383789062e+01,1.294563843236409611e-04
3.581900787353515625e+01,6.472803233636137952e-05
3.736392974853515625e+01,1.294563843236409611e-04


==> data_m/data_batch_chi-40.txt <==
-1.954202575683593750e+02,2.132399714317787163e-05
-1.860411529541015625e+02,0.000000000000000000e+00
-1.766620483398437500e+02,2.132399714317787163e-05
-1.672829589843750000e+02,8.529612734028776022e-05
-1.579038543701171875e+02,1.279439828590672366e-04
-1.485247497558593750e+02,1.919159742886008548e-04
-1.391456451416015625e+02,2.772119628613123549e-04
-1.297665405273437500e+02,3.305219557192570594e-04
-1.203874435424804688e+02,5.864103984505469620e-04
-1.110083389282226562e+02,9.702418700145931879e-04
-1.016292343139648438e+02,1.119509850016838252e-03
-9.225013732910156250e+01,1.418046963525867879e-03
-8.287103271484375000e+01,2.079089721459842933e-03
-7.349192810058593750e+01,2.654837644325645091e-03
-6.411282348632812500e+01,3.028007594331257914e-03
-5.473372650146484375e+01,3.987590709463719602e-03
-4.535462188720703125e+01,4.243475431492396525e-03
-3.597552108764648438e+01,5.469607491840117706e-03
-2.659641838073730469e+01,6.279918435759415316e-03
-1.721731567382812500e+01,6.813018472750878053e-03
-7.838212966918945312e+00,6.578454456474634206e-03
1.540889382362365723e+00,7.463400517880460112e-03
1.091999149322509766e+01,6.088003041475282227e-03
2.029909324645996094e+01,6.002707026883684870e-03
2.967819595336914062e+01,6.162636427621294259e-03
3.905730056762695312e+01,6.119987180092050123e-03
4.843640136718750000e+01,4.872535328988174264e-03
5.781550216674804688e+01,4.328773180676584106e-03
6.719460296630859375e+01,3.976927084710260400e-03
7.657370758056640625e+01,3.315881555764159643e-03
8.595281219482421875e+01,2.708147637183589904e-03
9.533190917968750000e+01,2.345641593802187848e-03
1.047110137939453125e+02,1.663271777167874129e-03
1.140901184082031250e+02,1.407383811449739765e-03
1.234692230224609375e+02,1.236791834304316710e-03
1.328483276367187500e+02,8.529598857271148381e-04
1.422274169921875000e+02,5.970728913820143487e-04
1.516065216064453125e+02,4.478039400067353550e-04
1.609856262207031250e+02,3.518459528624349412e-04
1.703647308349609375e+02,1.599299785738340321e-04
1.797438354492187500e+02,6.397199142953361828e-05
1.891229400634765625e+02,8.529598857271148652e-05
1.985020446777343750e+02,1.066199857158893581e-05
2.078811340332031250e+02,3.198604775260791347e-05
2.172602386474609375e+02,2.132399714317787163e-05
2.266393432617187500e+02,0.000000000000000000e+00
2.360184478759765625e+02,2.132399714317787163e-05


==> data_m/data_batch_chi_2.txt <==
-4.951447010040283203e+00,1.214585553444840778e-04
-4.869114875793457031e+00,0.000000000000000000e+00
-4.786782264709472656e+00,1.214585553444840778e-04
-4.704449653625488281e+00,1.214585553444840778e-04
-4.622117519378662109e+00,0.000000000000000000e+00
-4.539784908294677734e+00,1.214585553444840778e-04
-4.457452297210693359e+00,1.214585553444840778e-04
-4.375120162963867188e+00,2.429185175746975450e-04
-4.292787551879882812e+00,0.000000000000000000e+00
-4.210455417633056641e+00,1.214592587873487725e-04
-4.128122806549072266e+00,0.000000000000000000e+00
-4.045790195465087891e+00,3.643756660334522470e-04
-3.963457822799682617e+00,6.072945353244895740e-04
-3.881125450134277344e+00,8.502123494542853169e-04
-3.798793077468872070e+00,8.502123494542853169e-04
-3.716460466384887695e+00,1.821878330167261235e-03
-3.634128093719482422e+00,8.502123494542853169e-04
-3.551795721054077148e+00,1.943342513038366593e-03
-3.469463109970092773e+00,2.672088217578649956e-03
-3.387130737304687500e+00,3.643767211946937444e-03
-3.304798364639282227e+00,3.279390490752243613e-03
-3.222465991973876953e+00,4.493979561401221894e-03
-3.140133380889892578e+00,5.587093545846267932e-03
-3.057801008224487305e+00,6.680239888569384880e-03
-2.975468635559082031e+00,7.530452238023670197e-03
-2.893136024475097656e+00,1.008106009359217847e-02
-2.810803651809692383e+00,1.153859617116530234e-02
-2.728471279144287109e+00,1.263172633474938210e-02
-2.646138668060302734e+00,1.615398786081638158e-02
-2.563806295394897461e+00,2.113384982929223527e-02
-2.481473922729492188e+00,2.429178141297957949e-02
-2.399141550064086914e+00,3.000035004502978053e-02
-2.316808938980102539e+00,3.631610804800074199e-02
-2.234476566314697266e+00,4.457541889281753378e-02
-2.152144193649291992e+00,4.566854905640161527e-02
-2.069811582565307617e+00,5.599239401380716463e-02
-1.987479209899902344e+00,6.558780981504487573e-02
-1.905146837234497070e+00,8.174184445467629068e-02
-1.822814345359802246e+00,8.720736900478530396e-02
-1.740481853485107422e+00,9.680260876993578012e-02
-1.658149480819702148e+00,1.112563588714464841e-01
-1.575816988945007324e+00,1.218231073980496626e-01
-1.493484616279602051e+00,1.425927568941901535e-01
-1.411152124404907227e+00,1.517019552743410216e-01
-1.328819751739501953e+00,1.690707986343378821e-01
-1.246487259864807129e+00,1.831597666562900517e-01
-1.164154767990112305e+00,2.001639890249111431e-01
-1.081822395324707031e+00,2.233629300923472560e-01
-9.994899034500122070e-01,2.379376544294908302e-01
-9.171574711799621582e-01,2.612579199585320922e-01
-8.348250389099121094e-01,2.831205074027606794e-01
-7.524926066398620605e-01,2.810557074774724384e-01
-6.701601743698120117e-01,2.997603656242013859e-01
-5.878276824951171875e-01,3.100841407649260750e-01
-5.054952502250671387e-01,3.266027646529487405e-01
-4.231628179550170898e-01,3.426353287787164414e-01
-3.408303856849670410e-01,3.584249752662149180e-01
-2.584979534149169922e-01,3.569674694365996270e-01
-1.761654913425445557e-01,3.674127948877496386e-01
-9.383305162191390991e-02,3.800446106804659108e-01
-1.150061096996068954e-02,3.177362421029398254e-01
7.083183526992797852e-02,2.846994205244046672e-01
1.531642675399780273e-01,3.351048819923709843e-01
2.354967147111892700e-01,3.606111687444357727e-01
3.178291618824005127e-01,3.547811464811373994e-01
4.001615941524505615e-01,3.518661990329463030e-01
4.824940562248229980e-01,3.240520121522367236e-01
5.648264884948730469e-01,3.292748586739100425e-01
6.471589207649230957e-01,3.191937766857379510e-01
7.294913530349731445e-01,3.025539184642973001e-01
8.118238449096679688e-01,2.889503215353541044e-01
8.941562771797180176e-01,2.734038018719924246e-01
9.764887094497680664e-01,2.560351907357441559e-01
1.058821201324462891e+00,2.364801496550376081e-01
1.141153573989868164e+00,2.333225604716688828e-01
1.223486065864562988e+00,1.949412635831203888e-01
1.305818438529968262e+00,1.892329772071109362e-01
1.388150930404663086e+00,1.719855633854819044e-01
1.470483303070068359e+00,1.520665516452521793e-01
1.552815794944763184e+00,1.382200361106485920e-01
1.635148286819458008e+00,1.309325122383823981e-01
1.717480659484863281e+00,1.135640781056795473e-01
1.799813151359558105e+00,9.510218653307367376e-02
1.882145524024963379e+00,8.927229669269996781e-02
1.964478015899658203e+00,8.052713878854131369e-02
2.046810388565063477e+00,7.032470719057588859e-02
2.129142999649047852e+00,5.927177500810823507e-02
2.211475372314453125e+00,5.186295331671141040e-02
2.293807744979858398e+00,4.457541889281753378e-02
2.376140117645263672e+00,3.558745977001508826e-02
2.458472728729248047e+00,3.352256127507760586e-02
2.540805101394653320e+00,2.441324032004447975e-02
2.623137474060058594e+00,2.016217857277305403e-02
2.705470085144042969e+00,1.834024185701709636e-02
2.787802457809448242e+00,1.408923321952815742e-02
2.870134830474853516e+00,1.251026742768448531e-02
2.952467441558837891e+00,8.137723208080432577e-03
3.034799814224243164e+00,7.651911145088567852e-03
3.117132186889648438e+00,7.408993330958772543e-03
3.199464559555053711e+00,4.129602840206528930e-03
3.281797170639038086e+00,4.372507992401426964e-03
3.364129543304443359e+00,2.550637048362855951e-03
3.446461915969848633e+00,2.186260327168162553e-03
3.528794527053833008e+00,2.307712551545197492e-03
3.611126899719238281e+00,1.700424698908570634e-03
3.693459272384643555e+00,9.716712565191832967e-04
3.775791645050048828e+00,1.214589070648979148e-03
3.858124256134033203e+00,9.716684427558726226e-04
3.940456628799438477e+00,3.643767211946937769e-04
4.022789001464843750e+00,8.502123494542853169e-04
4.105121612548828125e+00,1.457502664133808988e-03
4.187453746795654297e+00,0.000000000000000000e+00
4.269786357879638672e+00,1.214585553444840778e-04
4.352118968963623047e+00,1.214585553444840778e-04
4.434451103210449219e+00,2.429185175746975450e-04
4.516783714294433594e+00,1.214585553444840778e-04
4.599116325378417969e+00,0.000000000000000000e+00
4.681448459625244141e+00,0.000000000000000000e+00
4.763781070709228516e+00,1.214585553444840778e-04


==> data_m/data_batch_chi_20.txt <==
-4.506259536743164062e+01,1.376380218314702991e-05
-4.433605194091796875e+01,0.000000000000000000e+00
-4.360950851440429688e+01,1.376380218314702991e-05
-4.288296508789062500e+01,0.000000000000000000e+00
-4.215642166137695312e+01,0.000000000000000000e+00
-4.142987823486328125e+01,0.000000000000000000e+00
-4.070333099365234375e+01,1.376372991704294884e-05
-3.997678756713867188e+01,0.000000000000000000e+00
-3.925024414062500000e+01,1.376380218314702991e-05
-3.852370071411132812e+01,4.129140654944108633e-05
-3.779715728759765625e+01,0.000000000000000000e+00
-3.707061386108398438e+01,0.000000000000000000e+00
-3.634407043457031250e+01,1.376380218314702991e-05
-3.561752700805664062e+01,2.752760436629405981e-05
-3.489098358154296875e+01,9.634661528202921273e-05
-3.416444015502929688e+01,1.376380218314702923e-04
-3.343789672851562500e+01,1.238742196483232658e-04
-3.271135330200195312e+01,1.926932305640584255e-04
-3.198480796813964844e+01,1.238738944500011646e-04
-3.125826454162597656e+01,2.752760436629405846e-04
-3.053172111511230469e+01,2.752760436629405846e-04
-2.980517768859863281e+01,3.853864611281168509e-04
-2.907863426208496094e+01,3.991502633112638232e-04
-2.835208892822265625e+01,5.780781741000055613e-04
-2.762554550170898438e+01,7.707729222562337019e-04
-2.689900207519531250e+01,8.946471419045569405e-04
-2.617245864868164062e+01,1.183686987750644497e-03
-2.544591522216796875e+01,1.458963031413585245e-03
-2.471937179565429688e+01,1.569073448878761240e-03
-2.399282836914062500e+01,1.527782042329320052e-03
-2.326628303527832031e+01,2.463714122950023521e-03
-2.253973960876464844e+01,2.821579447545140978e-03
-2.181319618225097656e+01,3.564824765435080194e-03
-2.108665275573730469e+01,3.771281798182285917e-03
-2.036010932922363281e+01,4.486999511705931296e-03
-1.963356590270996094e+01,5.574339884174546282e-03
-1.890702056884765625e+01,6.042293295950057659e-03
-1.818047714233398438e+01,5.987253949668957728e-03
-1.745393371582031250e+01,7.542563596364571833e-03
-1.672739028930664062e+01,9.166692253975922480e-03
-1.600084686279296875e+01,9.166692253975922480e-03
-1.527430248260498047e+01,1.114866513440539164e-02
-1.454775905609130859e+01,1.274528082159414981e-02
-1.382121562957763672e+01,1.434188187483920532e-02
-1.309467124938964844e+01,1.593846200696474522e-02
-1.236812782287597656e+01,1.643397980667755248e-02
-1.164158439636230469e+01,1.893899180401031196e-02
-1.091504096984863281e+01,2.105861734021495513e-02
-1.018849658966064453e+01,2.294422812228862768e-02
-9.461953163146972656e+00,2.525657700607479919e-02
-8.735409736633300781e+00,2.663295722438950228e-02
-8.008865356445312500e+00,2.849103312125822463e-02
-7.282321929931640625e+00,3.044553042912122656e-02
-6.555778503417968750e+00,3.279914060243936669e-02
-5.829234600067138672e+00,3.462970356500377767e-02
-5.102690696716308594e+00,3.637770529503377148e-02
-4.376147270202636719e+00,3.752012475125880014e-02
-3.649603366851806641e+00,3.776784840316787378e-02
-2.923059701919555664e+00,3.826335751285135645e-02
-2.196516036987304688e+00,3.980490285149859697e-02
-1.469972372055053711e+00,4.244755200346530394e-02
-7.434285879135131836e-01,4.759520452144333502e-02
-1.688489876687526703e-02,4.082342387881910534e-02
7.096588015556335449e-01,3.271654436923417120e-02
1.436202526092529297e+00,4.003888412709390165e-02
2.162746191024780273e+00,4.228238643146739473e-02
2.889289855957031250e+00,4.071331349748715661e-02
3.615833759307861328e+00,3.965348806469629755e-02
4.342377185821533203e+00,3.882768595865776495e-02
5.068921089172363281e+00,3.699707598677669240e-02
5.795464992523193359e+00,3.566198805124196763e-02
6.522008419036865234e+00,3.295054242645398951e-02
7.248552322387695312e+00,3.241373286787913033e-02
7.975095748901367188e+00,2.960593849594925914e-02
8.701639175415039062e+00,2.774782520122440893e-02
9.428183555603027344e+00,2.550429196796690293e-02
1.015472698211669922e+01,2.407289001832415426e-02
1.088127040863037109e+01,2.262769078909371637e-02
1.160781478881835938e+01,1.999877832134695430e-02
1.233435821533203125e+01,1.805810846428890226e-02
1.306090164184570312e+01,1.698453189400343441e-02
1.378744602203369141e+01,1.482359549352420605e-02
1.451398944854736328e+01,1.369498317223129258e-02
1.524053287506103516e+01,1.289668264560876569e-02
1.596707725524902344e+01,1.066693269032614570e-02
1.669362068176269531e+01,9.207983660525363018e-03
1.742016410827636719e+01,8.712486781932069629e-03
1.814670753479003906e+01,7.570091200730866103e-03
1.887325096130371094e+01,6.042309158401545401e-03
1.959979629516601562e+01,5.175176034800049209e-03
2.032633972167968750e+01,4.528290918255372700e-03
2.105288314819335938e+01,3.702462787266550676e-03
2.177942657470703125e+01,3.496005754519345386e-03
2.250597000122070312e+01,2.628886216981082390e-03
2.323251342773437500e+01,2.174680744937230840e-03
2.395905685424804688e+01,1.885640899091142958e-03
2.468560218811035156e+01,1.981982311200018634e-03
2.541214561462402344e+01,1.417671624864144057e-03
2.613868904113769531e+01,9.772299550034392081e-04
2.686523246765136719e+01,9.772299550034392081e-04
2.759177589416503906e+01,7.707729222562337019e-04
2.831831932067871094e+01,6.881901091573514343e-04
2.904486274719238281e+01,6.881901091573514343e-04
2.977140808105468750e+01,3.991492154500038219e-04
3.049795150756835938e+01,2.339846371134995050e-04
3.122449493408203125e+01,2.752760436629405846e-04
3.195103836059570312e+01,1.651656261977643453e-04
3.267758178710937500e+01,9.634661528202921273e-05
3.340412521362304688e+01,6.881901091573514615e-05
3.413066864013671875e+01,1.238742196483232658e-04
3.485721206665039062e+01,6.881901091573514615e-05
3.558375549316406250e+01,9.634661528202921273e-05
3.631029891967773438e+01,5.505520873258811963e-05
3.703684616088867188e+01,0.000000000000000000e+00
3.776338958740234375e+01,4.129140654944108633e-05
3.848993301391601562e+01,1.376380218314702991e-05
3.921647644042968750e+01,0.000000000000000000e+00
3.994301986694335938e+01,2.752760436629405981e-05
4.066956329345703125e+01,0.000000000000000000e+00
4.139610671997070312e+01,2.752760436629405981e-05


==> data_m/data_batch_dv_var_20db.txt <==
-4.594671249389648438e+01,2.676932817302684343e-05
-4.519958877563476562e+01,0.000000000000000000e+00
-4.445246887207031250e+01,0.000000000000000000e+00
-4.370534515380859375e+01,0.000000000000000000e+00
-4.295822143554687500e+01,0.000000000000000000e+00
-4.221109771728515625e+01,2.676932817302684343e-05
-4.146397399902343750e+01,0.000000000000000000e+00
-4.071685409545898438e+01,0.000000000000000000e+00
-3.996973037719726562e+01,2.676932817302684343e-05
-3.922260665893554688e+01,2.676932817302684343e-05
-3.847548294067382812e+01,8.030798451908053367e-05
-3.772835922241210938e+01,6.692332043256711365e-05
-3.698123931884765625e+01,1.338473242687117436e-04
-3.623411560058593750e+01,4.015399225954026683e-05
-3.548699188232421875e+01,1.204619767786208073e-04
-3.473986816406250000e+01,1.472313049516476473e-04
-3.399274444580078125e+01,2.007699612977013274e-04
-3.324562454223632812e+01,1.740015215493252829e-04
-3.249850082397460938e+01,1.606159690381610673e-04
-3.175137710571289062e+01,2.810779458167819017e-04
-3.100425338745117188e+01,3.747705944223758147e-04
-3.025713157653808594e+01,5.220032320075975374e-04
-2.951000785827636719e+01,4.818479071144832291e-04
-2.876288414001464844e+01,6.960025324986979494e-04
-2.801576232910156250e+01,7.361584041132785338e-04
-2.726863861083984375e+01,9.904651424019932440e-04
-2.652151679992675781e+01,1.177853446581245698e-03
-2.577439308166503906e+01,1.472313049516476473e-03
-2.502726936340332031e+01,1.820314315765825556e-03
-2.428014755249023438e+01,2.650170254807802765e-03
-2.353302383422851562e+01,2.449393527831956758e-03
-2.278590202331542969e+01,2.958018314709719414e-03
-2.203877830505371094e+01,3.265858037109275244e-03
-2.129165458679199219e+01,4.082322546386594163e-03
-2.054453277587890625e+01,4.764952579351403039e-03
-1.979740905761718750e+01,5.929406190325446288e-03
-1.905028724670410156e+01,6.371116370144010513e-03
-1.830316352844238281e+01,7.361565247582383016e-03
-1.755603981018066406e+01,8.753570312579778481e-03
-1.680891799926757812e+01,8.766977358076317312e-03
-1.606179428100585938e+01,1.042665332339395672e-02
-1.531467151641845703e+01,1.212652114141291558e-02
-1.456754875183105469e+01,1.315714159162129776e-02
-1.382042598724365234e+01,1.400037650542815780e-02
-1.307330226898193359e+01,1.654344481093059094e-02
-1.232617950439453125e+01,1.847086001672166092e-02
-1.157905673980712891e+01,1.972902004684617960e-02
-1.083193397521972656e+01,2.074625581588302251e-02
-1.008481121063232422e+01,2.362396226776357355e-02
-9.337687492370605469e+00,2.427978065293535243e-02
-8.590564727783203125e+00,2.638120658910028324e-02
-7.843441963195800781e+00,2.779998279328325245e-02
-7.096318721771240234e+00,3.099890180881027107e-02
-6.349195957183837891e+00,3.079815137570763792e-02
-5.602073192596435547e+00,3.292631568198209346e-02
-4.854949951171875000e+00,3.423799258503310017e-02
-4.107827186584472656e+00,3.679448854055640539e-02
-3.360704183578491211e+00,3.676770744506185906e-02
-2.613581180572509766e+00,3.814632916579042965e-02
-1.866458177566528320e+00,3.850771544209791175e-02
-1.119335174560546875e+00,4.170665322126420466e-02
-3.722122311592102051e-01,4.051542020941482219e-02
3.749107420444488525e-01,3.004859964112263637e-02
1.122033715248107910e+00,4.316558300339443099e-02
1.869156718254089355e+00,4.275065801948583349e-02
2.616279602050781250e+00,4.218850832117901350e-02
3.363402605056762695e+00,4.118465082215339024e-02
4.110525608062744141e+00,3.753063402837766849e-02
4.857648372650146484e+00,3.670079577235565299e-02
5.604771614074707031e+00,3.613861609835393451e-02
6.351894378662109375e+00,3.292631568198209346e-02
7.099017620086669922e+00,3.264521654217972246e-02
7.846140384674072266e+00,3.008876327361615505e-02
8.593263626098632812e+00,2.825504391986117386e-02
9.340386390686035156e+00,2.528366273303421508e-02
1.008750915527343750e+01,2.442704313805581923e-02
1.083463191986083984e+01,2.255318777404058048e-02
1.158175563812255859e+01,2.090684530313396960e-02
1.232887840270996094e+01,1.848424469789319846e-02
1.307600116729736328e+01,1.757408637822865244e-02
1.382312393188476562e+01,1.476330333220579258e-02
1.457024669647216797e+01,1.381299096902663393e-02
1.531737041473388672e+01,1.305004748435058606e-02
1.606449317932128906e+01,1.106913132886145831e-02
1.681161689758300781e+01,9.958190080365986879e-03
1.755873870849609375e+01,8.526052789457425757e-03
1.830586242675781250e+01,6.893102004554413180e-03
1.905298423767089844e+01,6.625425637019507347e-03
1.980010795593261719e+01,5.407404290951422880e-03
2.054723167419433594e+01,4.510631797155023603e-03
2.129435348510742188e+01,4.309872838626830488e-03
2.204147720336914062e+01,3.453243334320463178e-03
2.278859901428222656e+01,3.346174564151266437e-03
2.353572273254394531e+01,2.650163489129657868e-03
2.428284645080566406e+01,2.355700879226362357e-03
2.502996826171875000e+01,1.606163790792607907e-03
2.577709197998046875e+01,1.392005064997395899e-03
2.652421379089355469e+01,1.137699351811430511e-03
2.727133750915527344e+01,1.044003798748047033e-03
2.801846122741699219e+01,7.093871965852113423e-04
2.876558303833007812e+01,7.361584041132785338e-04
2.951270675659179688e+01,6.290792120661308764e-04
3.025982856750488281e+01,4.818491372377822963e-04
3.100695228576660156e+01,2.944626099032952946e-04
3.175407600402832031e+01,2.676932817302684546e-04
3.250119781494140625e+01,1.070775860528405253e-04
3.324832153320312500e+01,1.204619767786208073e-04
3.399544525146484375e+01,8.030798451908053367e-05
3.474256896972656250e+01,1.338466408651342273e-04
3.548968887329101562e+01,8.030839456122703800e-05
3.623681259155273438e+01,4.015399225954026683e-05
3.698393630981445312e+01,2.676932817302684343e-05
3.773106002807617188e+01,4.015399225954026683e-05
3.847818374633789062e+01,1.338466408651342171e-05
3.922530364990234375e+01,2.676946485374234600e-05
3.997242736816406250e+01,5.353865634605368685e-05
4.071955108642578125e+01,0.000000000000000000e+00
4.146667480468750000e+01,1.338466408651342171e-05
4.221379852294921875e+01,0.000000000000000000e+00
4.296091842651367188e+01,0.000000000000000000e+00
4.370804214477539062e+01,0.000000000000000000e+00
4.445516586303710938e+01,1.338466408651342171e-05
4.520228958129882812e+01,0.000000000000000000e+00
4.594941329956054688e+01,0.000000000000000000e+00
4.669653320312500000e+01,0.000000000000000000e+00
4.744365692138671875e+01,0.000000000000000000e+00
4.819078063964843750e+01,1.338466408651342171e-05


==> data_m/data_batch_dv_var_2db.txt <==
-6.063023567199707031e+00,1.060126073571562139e-04
-5.968695640563964844e+00,0.000000000000000000e+00
-5.874367237091064453e+00,0.000000000000000000e+00
-5.780039310455322266e+00,0.000000000000000000e+00
-5.685710906982421875e+00,0.000000000000000000e+00
-5.591382980346679688e+00,1.060131432615509135e-04
-5.497054576873779297e+00,0.000000000000000000e+00
-5.402726173400878906e+00,0.000000000000000000e+00
-5.308398246765136719e+00,1.060131432615509135e-04
-5.214069843292236328e+00,1.060126073571562139e-04
-5.119741916656494141e+00,1.060131432615509135e-04
-5.025413513183593750e+00,6.360756441429372835e-04
-4.931085109710693359e+00,3.180378220714686417e-04
-4.836757183074951172e+00,5.300657163077545676e-04
-4.742428779602050781e+00,4.240504294286248557e-04
-4.648100852966308594e+00,5.300657163077545676e-04
-4.553772449493408203e+00,7.420882515000934432e-04
-4.459444522857666016e+00,1.166144575877060049e-03
-4.365116119384765625e+00,1.802214325071655691e-03
-4.270787715911865234e+00,2.650315183928904968e-03
-4.176459789276123047e+00,2.756341724800323752e-03
-4.082131385803222656e+00,3.604428650143311381e-03
-3.987803220748901367e+00,3.922476386421023045e-03
-3.893475055694580078e+00,5.194630890125138088e-03
-3.799146890640258789e+00,5.512669516051167500e-03
-3.704818725585937500e+00,7.526914146916017546e-03
-3.610490560531616211e+00,8.162991398768075502e-03
-3.516162157058715820e+00,1.028322291364415324e-02
-3.421833992004394531e+00,1.441775104197997801e-02
-3.327505826950073242e+00,1.420572529136262391e-02
-3.233177661895751953e+00,1.600794417161012159e-02
-3.138849496841430664e+00,2.099054931111790645e-02
-3.044521331787109375e+00,2.311080681729143008e-02
-2.950192928314208984e+00,2.830536616436071101e-02
-2.855864763259887695e+00,2.936556646050333605e-02
-2.761536598205566406e+00,3.784659648519744096e-02
-2.667208433151245117e+00,3.646842910618464800e-02
-2.572880268096923828e+00,4.653965226050889303e-02
-2.478552103042602539e+00,5.597479816298108618e-02
-2.384223937988281250e+00,6.021531317532814037e-02
-2.289895534515380859e+00,6.827211913800859677e-02
-2.195567369461059570e+00,7.283084533706062069e-02
-2.101239204406738281e+00,9.085303413953559060e-02
-2.006911039352416992e+00,9.689576803213013900e-02
-1.912582755088806152e+00,1.071788814874071599e-01
-1.818254590034484863e+00,1.147059310839877583e-01
-1.723926424980163574e+00,1.209606907271996573e-01
-1.629598140716552734e+00,1.380285892152365024e-01
-1.535269975662231445e+00,1.490541026839988792e-01
-1.440941810607910156e+00,1.704687034963514869e-01
-1.346613526344299316e+00,1.713165899937190706e-01
-1.252285361289978027e+00,1.773595403914154656e-01
-1.157957196235656738e+00,1.999402828321635017e-01
-1.063628911972045898e+00,2.092691513908424561e-01
-9.693007469177246094e-01,2.296238879185928949e-01
-8.749725818634033203e-01,2.297299007939015425e-01
-7.806443572044372559e-01,2.443595231791426958e-01
-6.863161325454711914e-01,2.561269449027370193e-01
-5.919879674911499023e-01,2.651382011469994304e-01
-4.976597428321838379e-01,2.709687380676307211e-01
-4.033315479755401611e-01,2.772235813453416964e-01
-3.090033233165740967e-01,2.851744543826004175e-01
-2.146751284599304199e-01,2.989562139173474464e-01
-1.203469261527061462e-01,3.270495911659848098e-01
-2.601872570812702179e-02,3.098755121485165520e-01
6.830947846174240112e-02,2.595194162639645752e-01
1.626376807689666748e-01,3.341524510065426168e-01
2.569658756256103516e-01,3.458138899994281368e-01
3.512941002845764160e-01,3.447536526588165784e-01
4.456222951412200928e-01,3.355306443434058483e-01
5.399504899978637695e-01,3.168723841840253574e-01
6.342787146568298340e-01,2.974719401477980418e-01
7.286068797111511230e-01,2.796619650642880872e-01
8.229351043701171875e-01,2.837962878744316741e-01
9.172633290290832520e-01,2.652440464183145608e-01
1.011591553688049316e+00,2.467978177705181242e-01
1.105919718742370605e+00,2.337583900556312322e-01
1.200247883796691895e+00,2.187045617617991988e-01
1.294576168060302734e+00,1.849922336256434319e-01
1.388904333114624023e+00,1.818120811543798565e-01
1.483232498168945312e+00,1.579591842099276888e-01
1.577560782432556152e+00,1.363323853539125663e-01
1.671888947486877441e+00,1.212787293531256971e-01
1.766217112541198730e+00,1.143878924580617185e-01
1.860545396804809570e+00,1.023022953861007917e-01
1.954873561859130859e+00,8.459827449632367768e-02
2.049201726913452148e+00,7.060457495557842522e-02
2.143529891967773438e+00,6.233557068150166747e-02
2.237858057022094727e+00,4.802383251483036131e-02
2.332186460494995117e+00,4.685757245186305403e-02
2.426514625549316406e+00,3.699849348272802457e-02
2.520842790603637695e+00,3.392412009877641271e-02
2.615170955657958984e+00,2.915354070988598195e-02
2.709499120712280273e+00,1.993042055803114290e-02
2.803827285766601562e+00,1.675003429877085573e-02
2.898155689239501953e+00,1.494777763735902730e-02
2.992483854293823242e+00,1.197945490988042150e-02
3.086812019348144531e+00,8.056978523459398453e-03
3.181140184402465820e+00,8.693055775311457276e-03
3.275468349456787109e+00,5.512669516051167500e-03
3.369796514511108398e+00,4.664566513581757182e-03
3.464124917984008789e+00,4.452529509000561526e-03
3.558453083038330078e+00,2.438296132099554772e-03
3.652781248092651367e+00,1.696206004938820852e-03
3.747109413146972656e+00,1.378167379012791875e-03
3.841437578201293945e+00,1.908231755556173432e-03
3.935765743255615234e+00,8.481030024694104262e-04
4.030094146728515625e+00,6.360756441429372835e-04
4.124422073364257812e+00,7.420920028308563947e-04
4.218750476837158203e+00,5.300630367857810154e-04
4.313078880310058594e+00,2.120252147143124278e-04
4.407406806945800781e+00,3.180394297846527406e-04
4.501735210418701172e+00,2.120252147143124278e-04
4.596063137054443359e+00,2.120262865231018271e-04
4.690391540527343750e+00,1.060126073571562139e-04
4.784719467163085938e+00,2.120262865231018271e-04
4.879047870635986328e+00,1.060126073571562139e-04


==> data_m/data_batch_dv_var_40db.txt <==
-4.155765075683593750e+02,2.681966622742042527e-06
-4.081192626953125000e+02,1.340977823611980747e-06
-4.006620483398437500e+02,4.022949934113063791e-06
-3.932048034667968750e+02,0.000000000000000000e+00
-3.857475891113281250e+02,1.340983311371021264e-06
-3.782903442382812500e+02,2.681955647223961494e-06
-3.708331298828125000e+02,4.022949934113063791e-06
-3.633758850097656250e+02,9.386844765283864595e-06
-3.559186706542968750e+02,8.045899868226127582e-06
-3.484614562988281250e+02,9.386883179597147999e-06
-3.410042114257812500e+02,2.145564517779169195e-05
-3.335469970703125000e+02,1.743278304782327389e-05
-3.260897521972656250e+02,1.475075605973178843e-05
-3.186325378417968750e+02,2.145573298193634022e-05
-3.111752929687500000e+02,3.218346776668753963e-05
-3.037180786132812500e+02,2.145573298193634022e-05
-2.962608337402343750e+02,2.816053429585159548e-05
-2.888036193847656250e+02,4.022949934113063622e-05
-2.813464050292968750e+02,5.498031576621187605e-05
-2.738891601562500000e+02,8.582258071116676782e-05
-2.664319458007812500e+02,1.032557149755686314e-04
-2.589747009277343750e+02,1.019143145945105309e-04
-2.515174713134765625e+02,1.220292316412156829e-04
-2.440602569580078125e+02,1.448261976280702931e-04
-2.366030273437500000e+02,1.931012017179676535e-04
-2.291457977294921875e+02,2.145568907977418553e-04
-2.216885681152343750e+02,2.641731717947196512e-04
-2.142313385009765625e+02,2.829468997395220473e-04
-2.067741088867187500e+02,3.312222001690139539e-04
-1.993168792724609375e+02,4.317957427304554350e-04
-1.918596496582031250e+02,4.505694706752578853e-04
-1.844024200439453125e+02,6.007592942336772166e-04
-1.769452056884765625e+02,6.155113399192987727e-04
-1.694879760742187500e+02,6.664673420404855757e-04
-1.620307464599609375e+02,8.676144271633685380e-04
-1.545735168457031250e+02,9.896436588045843565e-04
-1.471162872314453125e+02,1.107649948743342182e-03
-1.396590576171875000e+02,1.295387228191366468e-03
-1.322018280029296875e+02,1.404006654157723176e-03
-1.247446060180664062e+02,1.526037447067983164e-03
-1.172873764038085938e+02,1.733887873759251295e-03
-1.098301467895507812e+02,1.916261230937331807e-03
-1.023729171752929688e+02,2.179093422164565461e-03
-9.491568756103515625e+01,2.508974641766093579e-03
-8.745846557617187500e+01,2.566639432063374127e-03
-8.000123596191406250e+01,2.657823484757026750e-03
-7.254400634765625000e+01,3.190192770048924046e-03
-6.508677673339843750e+01,3.713175191368419358e-03
-5.762955093383789062e+01,3.579078965474377389e-03
-5.017232131958007812e+01,3.811066772794889819e-03
-4.271509552001953125e+01,3.942484885160984880e-03
-3.525786590576171875e+01,3.546893601000169951e-03
-2.780063819885253906e+01,3.627353362823823330e-03
-2.034341049194335938e+01,3.481186443582493482e-03
-1.288618278503417969e+01,3.581760011867812094e-03
-5.428955078125000000e+00,3.827159518483989799e-03
2.028272867202758789e+00,4.142290032444654463e-03
9.485501289367675781e+00,3.721221550664999961e-03
1.694272804260253906e+01,3.761451934907600412e-03
2.439995765686035156e+01,3.682332638316244012e-03
3.185718536376953125e+01,3.769497339333739618e-03
3.931441116333007812e+01,3.864707972460530716e-03
4.677164077758789062e+01,3.651490085264068666e-03
5.422887039184570312e+01,3.508005164543079053e-03
6.168609619140625000e+01,3.510688921548115685e-03
6.914332580566406250e+01,3.159350216996748700e-03
7.660055541992187500e+01,3.176782964374065370e-03
8.405777740478515625e+01,3.042688020559976888e-03
9.151500701904296875e+01,2.786557619235672557e-03
9.897223663330078125e+01,2.653800543054569624e-03
1.064294662475585938e+02,2.526407389143410249e-03
1.138866958618164062e+02,2.468745224741517117e-03
1.213439178466796875e+02,2.317216791329942526e-03
1.288011474609375000e+02,1.847871221995551778e-03
1.362583770751953125e+02,1.846530241428065780e-03
1.437156066894531250e+02,1.582357069633346129e-03
1.511728363037109375e+02,1.449599993452243413e-03
1.586300659179687500e+02,1.279295461381535796e-03
1.660872955322265625e+02,1.098263084770941065e-03
1.735445098876953125e+02,9.547801176961671736e-04
1.810017395019531250e+02,8.917520773781144371e-04
1.884589691162109375e+02,7.563130400620400508e-04
1.959161987304687500e+02,7.160836230374634801e-04
2.033734283447265625e+02,5.980773330987053295e-04
2.108306579589843750e+02,5.055496739421791843e-04
2.182878875732421875e+02,4.840939848624050638e-04
2.257451171875000000e+02,3.714516171935905789e-04
2.332023468017578125e+02,3.406090641414151791e-04
2.406595611572265625e+02,2.534458458491229858e-04
2.481167907714843750e+02,2.319896381750583892e-04
2.555740203857421875e+02,2.212617936351712747e-04
2.630312500000000000e+02,1.622586486657922537e-04
2.704884948730468750e+02,1.743271170695574984e-04
2.779457092285156250e+02,1.300753812029890465e-04
2.854029235839843750e+02,9.252784848460045449e-05
2.928601684570312500e+02,7.777671376949487952e-05
3.003173828125000000e+02,7.509506543677718399e-05
3.077746276855468750e+02,6.838986900421100985e-05
3.152318420410156250e+02,5.095736583209880633e-05
3.226890869140625000e+02,2.279662300140367334e-05
3.301463012695312500e+02,2.279671629330735894e-05
3.376035461425781250e+02,2.413760082501565472e-05
3.450607604980468750e+02,1.475081642508123305e-05
3.525179748535156250e+02,8.045899868226127582e-06
3.599752197265625000e+02,9.386844765283864595e-06
3.674324340820312500e+02,8.045899868226127582e-06
3.748896789550781250e+02,9.386844765283864595e-06
3.823468933105468750e+02,4.022949934113063791e-06
3.898041381835937500e+02,5.363911294447922989e-06
3.972613525390625000e+02,1.340983311371021264e-06
4.047185974121093750e+02,2.681955647223961494e-06
4.121758117675781250e+02,4.022949934113063791e-06


==> data_m/data_batch_hs-dine-awgn-2.txt <==
-3.767073392868041992e+00,2.013658986234112861e-04
-3.692582368850708008e+00,8.054661724886218177e-04
-3.618091106414794922e+00,1.409561290363878922e-03
-3.543600082397460938e+00,2.684887241628739103e-03
-3.469108819961547852e+00,5.571123195247711969e-03
-3.394617795944213867e+00,6.175240655746099157e-03
-3.320126533508300781e+00,9.262831336676919866e-03
-3.245635509490966797e+00,1.067242678547423822e-02
-3.171144247055053711e+00,1.476683256571682638e-02
-3.096653223037719727e+00,1.819011106203470562e-02
-3.022161960601806641e+00,2.530498126034201947e-02
-2.947670936584472656e+00,3.013785928728259650e-02
-2.873179674148559570e+00,3.302400737423945298e-02
-2.798688650131225586e+00,3.778978792592450203e-02
-2.724197387695312500e+00,4.423337573094267977e-02
-2.649706363677978516e+00,4.443488384895562943e-02
-2.575215101242065430e+00,4.383064393369585227e-02
-2.500724077224731445e+00,4.866358125452089484e-02
-2.426232814788818359e+00,4.772371797374846958e-02
-2.351741790771484375e+00,5.275803429800472039e-02
-2.277250528335571289e+00,6.074537941806239932e-02
-2.202759504318237305e+00,6.584685960094482926e-02
-2.128268241882324219e+00,7.067943041681735983e-02
-2.053777217864990234e+00,7.732475255890768062e-02
-1.979285955429077148e+00,8.282850630042982998e-02
-1.904794812202453613e+00,8.893674755191821601e-02
-1.830303668975830078e+00,9.927354689002795829e-02
-1.755812525749206543e+00,1.059186321788127827e-01
-1.681321382522583008e+00,1.160540652960502656e-01
-1.606830239295959473e+00,1.312907760087185238e-01
-1.532339096069335938e+00,1.384728378864960585e-01
-1.457847952842712402e+00,1.466617308686349597e-01
-1.383356809616088867e+00,1.623682960966718325e-01
-1.308865666389465332e+00,1.737119265391429135e-01
-1.234374523162841797e+00,1.840487258772526558e-01
-1.159883379936218262e+00,2.009634884305231406e-01
-1.085392236709594727e+00,2.130454616828592052e-01
-1.010901093482971191e+00,2.272082192175420290e-01
-9.364099502563476562e-01,2.345245252425677274e-01
-8.619188070297241211e-01,2.447942025070533878e-01
-7.874276638031005859e-01,2.514392877958381844e-01
-7.129365205764770508e-01,2.523789968265754413e-01
-6.384453177452087402e-01,2.760057458941952979e-01
-5.639541745185852051e-01,2.716430319566890961e-01
-4.894630610942840576e-01,2.847990723290632631e-01
-4.149719178676605225e-01,2.830537844727842312e-01
-3.404807448387145996e-01,2.984246199393560950e-01
-2.659896016120910645e-01,3.020493313084015030e-01
-1.914984583854675293e-01,2.996329366579342790e-01
-1.170073151588439941e-01,3.040629935171241804e-01
-4.251617193222045898e-02,3.237968831626064081e-01
3.197497501969337463e-02,3.283611841690444733e-01
1.064661219716072083e-01,3.266160102548181232e-01
1.809572726488113403e-01,3.288981278617503778e-01
2.554484307765960693e-01,3.252063816546332808e-01
3.299395740032196045e-01,3.244009818252232003e-01
4.044307172298431396e-01,3.156079901804675347e-01
4.789218604564666748e-01,3.205079015550260646e-01
5.534130334854125977e-01,3.079559505806940267e-01
6.279041767120361328e-01,3.038616272962518794e-01
7.023953199386596680e-01,2.972165420074670550e-01
7.768864631652832031e-01,2.761402108895030794e-01
8.513776063919067383e-01,2.736566941654117735e-01
9.258687496185302734e-01,2.431832727400752570e-01
1.000359892845153809e+00,2.291547593526406246e-01
1.074851036071777344e+00,2.110989215477605818e-01
1.149342179298400879e+00,1.979429951174390967e-01
1.223833322525024414e+00,1.916335201967747370e-01
1.298324465751647949e+00,1.794844248708145906e-01
1.372815608978271484e+00,1.686777710173361922e-01
1.447306752204895020e+00,1.522999850530584454e-01
1.521797895431518555e+00,1.429700168193100418e-01
1.596289038658142090e+00,1.427686505984377685e-01
1.670780181884765625e+00,1.305524331988535403e-01
1.745271325111389160e+00,1.141075251609516839e-01
1.819762468338012695e+00,1.067912191359259438e-01
1.894253611564636230e+00,9.826671578566661958e-02
1.968744754791259766e+00,9.699139638680892572e-02
2.043236017227172852e+00,7.994226175349428143e-02
2.117727041244506836e+00,7.255907770501668352e-02
2.192218303680419922e+00,7.336430906512951544e-02
2.266709327697753906e+00,6.571261523886338940e-02
2.341200590133666992e+00,5.960430599252974221e-02
2.415691614151000977e+00,5.248954557384185454e-02
2.490182876586914062e+00,5.349620706761960137e-02
2.564673900604248047e+00,4.644854928017718571e-02
2.639165163040161133e+00,4.141425315021491499e-02
2.713656187057495117e+00,4.040755298651252381e-02
2.788147449493408203e+00,4.027317972468225787e-02
2.862638473510742188e+00,3.832676537425025454e-02
2.937129735946655273e+00,4.450186359577389117e-02
3.011620759963989258e+00,4.040755298651252381e-02
3.086112022399902344e+00,3.121171428662875003e-02
3.160603046417236328e+00,2.362700772633290550e-02
3.235094308853149414e+00,1.845854070714603515e-02
3.309585332870483398e+00,9.329983164659867365e-03
3.384076595306396484e+00,5.034147465585282234e-03
3.458567619323730469e+00,1.610932344977243635e-03
3.533058881759643555e+00,1.610927188987290289e-03
3.607549905776977539e+00,5.369774483257478423e-04
3.682041168212890625e+00,6.712196620780375752e-05


==> data_m/data_batch_hs-dine-awgn-20.txt <==
-3.267110061645507812e+01,8.512550738756292272e-06
-3.208373260498046875e+01,0.000000000000000000e+00
-3.149636650085449219e+01,1.702515676297049110e-05
-3.090899848937988281e+01,5.107530443253774686e-05
-3.032163047790527344e+01,8.512550738756290917e-05
-2.973426246643066406e+01,1.447133625588569686e-04
-2.914689445495605469e+01,2.128137684689073068e-04
-2.855952644348144531e+01,2.894267251177139373e-04
-2.797216033935546875e+01,3.745534487853508041e-04
-2.738479232788085938e+01,6.895166098392596470e-04
-2.679742431640625000e+01,6.895166098392596470e-04
-2.621005630493164062e+01,9.959684364344860603e-04
-2.562268829345703125e+01,1.072581393083292664e-03
-2.503532028198242188e+01,1.336470465984737751e-03
-2.444795417785644531e+01,1.481188638378432834e-03
-2.386058616638183594e+01,1.506721480759863705e-03
-2.327321815490722656e+01,1.796148205877577588e-03
-2.268585014343261719e+01,1.957886669913947060e-03
-2.209848213195800781e+01,2.162187887644097858e-03
-2.151111412048339844e+01,2.570790323104400320e-03
-2.092374801635742188e+01,3.030477903808747632e-03
-2.033638000488281250e+01,3.243281831466147003e-03
-1.974901199340820312e+01,3.737009774314012118e-03
-1.916164398193359375e+01,4.264787920116901859e-03
-1.857427597045898438e+01,5.056455138821237122e-03
-1.798690795898437500e+01,5.184143399902581967e-03
-1.739954185485839844e+01,5.958804867039672534e-03
-1.681217384338378906e+01,7.227155577204091678e-03
-1.622480583190917969e+01,7.584682708231855683e-03
-1.563743782043457031e+01,8.342299723981165885e-03
-1.505006980895996094e+01,9.014791232342911700e-03
-1.446270275115966797e+01,1.041937902156035364e-02
-1.387533473968505859e+01,1.076837668452670926e-02
-1.328796672821044922e+01,1.221551031011527781e-02
-1.270059967041015625e+01,1.346687713407555484e-02
-1.211323165893554688e+01,1.408827147264166309e-02
-1.152586364746093750e+01,1.526300347459002942e-02
-1.093849658966064453e+01,1.638668677818928138e-02
-1.035112857818603516e+01,1.762098002922552267e-02
-9.763760566711425781e+00,2.024284565676245928e-02
-9.176393508911132812e+00,2.087280830136110238e-02
-8.589025497436523438e+00,2.235395823997402345e-02
-8.001657485961914062e+00,2.390324247442766545e-02
-7.414290428161621094e+00,2.623572397422304844e-02
-6.826922416687011719e+00,2.804885468420197786e-02
-6.239554882049560547e+00,2.953006248584387830e-02
-5.652187347412109375e+00,3.038131825078604215e-02
-5.064819335937500000e+00,3.123254866049683318e-02
-4.477451801300048828e+00,3.253499533608973648e-02
-3.890084028244018555e+00,3.234770593753285434e-02
-3.302716493606567383e+00,3.378634131055472528e-02
-2.715348720550537109e+00,3.533561245965759906e-02
-2.127980947494506836e+00,3.633158130036584499e-02
-1.540613293647766113e+00,3.764252228599749422e-02
-9.532456398010253906e-01,3.915775724006975711e-02
-3.658779263496398926e-01,3.849377397191811045e-02
2.214897572994232178e-01,3.830650164789432821e-02
8.088574409484863281e-01,3.921734513152203699e-02
1.396225094795227051e+00,4.011116350330624220e-02
1.983592867851257324e+00,4.069000904773869415e-02
2.570960521697998047e+00,4.231591548704060485e-02
3.158328294754028320e+00,4.234995711558577763e-02
3.745695829391479492e+00,4.255427568945907568e-02
4.333063602447509766e+00,4.182217875555233749e-02
4.920431137084960938e+00,4.217972315288451984e-02
5.507799148559570312e+00,4.081768079233642071e-02
6.095166683197021484e+00,3.817882105765632583e-02
6.682534217834472656e+00,3.773616805988639494e-02
7.269902229309082031e+00,3.439921753531417076e-02
7.857269763946533203e+00,3.407576827063506231e-02
8.444637298583984375e+00,3.351393946577323202e-02
9.032005310058593750e+00,3.132618671862315296e-02
9.619372367858886719e+00,2.949603620074070509e-02
1.020674037933349609e+01,2.665279636304595037e-02
1.079410839080810547e+01,2.534186354927748033e-02
1.138147544860839844e+01,2.330740176554921966e-02
1.196884346008300781e+01,2.239652099366780391e-02
1.255621147155761719e+01,2.127286429615197344e-02
1.314357852935791016e+01,1.953633566542566438e-02
1.373094654083251953e+01,1.972358006169832798e-02
1.431831455230712891e+01,1.768908043513557626e-02
1.490568161010742188e+01,1.741670708996117742e-02
1.549304962158203125e+01,1.549284234453644944e-02
1.608041763305664062e+01,1.350941802240623532e-02
1.666778564453125000e+01,1.319445364507225091e-02
1.725515365600585938e+01,1.190054593278129513e-02
1.784251976013183594e+01,9.976741863100707999e-03
1.842988777160644531e+01,9.576619581100826936e-03
1.901725578308105469e+01,8.316762071764896222e-03
1.960462379455566406e+01,7.976260042214645615e-03
2.019199180603027344e+01,6.971779055041402856e-03
2.077935981750488281e+01,6.478051112193537742e-03
2.136672592163085938e+01,5.873679083224819970e-03
2.195409393310546875e+01,5.167118298425068569e-03
2.254146194458007812e+01,4.622315051144666731e-03
2.312882995605468750e+01,4.205200064945608003e-03
2.371619796752929688e+01,3.839160383179087734e-03
2.430356597900390625e+01,3.447583049196298235e-03
2.489093208312988281e+01,3.064528217334688397e-03
2.547830009460449219e+01,2.792116642312063649e-03
2.606566810607910156e+01,2.392026757590517885e-03
2.665303611755371094e+01,2.230288293554148413e-03
2.724040412902832031e+01,1.583334437408670092e-03
2.782777214050292969e+01,1.651434843318720647e-03
2.841513824462890625e+01,1.310937070748727923e-03
2.900250625610351562e+01,8.597676246143853840e-04
2.958987426757812500e+01,8.682801753531417576e-04
3.017724227905273438e+01,8.172048709206039497e-04
3.076461029052734375e+01,6.554664068842344779e-04
3.135197830200195312e+01,7.746421172268225155e-04
3.193934440612792969e+01,5.788553299409966973e-04
3.252671432495117188e+01,4.341386779065500509e-04
3.311408233642578125e+01,3.405020295502516367e-04
3.370144653320312500e+01,2.213277566342369308e-04
3.428881454467773438e+01,1.191757103425880783e-04
3.487618255615234375e+01,5.107530443253774686e-05
3.546355056762695312e+01,1.702510147751258454e-05
3.605091857910156250e+01,8.512550738756292272e-06
3.663828659057617188e+01,1.702510147751258454e-05


==> data_m/data_batch_hs-dine-awgn-40.txt <==
-3.495947875976562500e+02,3.394838535892999529e-06
-3.437034912109375000e+02,2.546128901919749647e-06
-3.378121948242187500e+02,1.697419267946499765e-06
-3.319209289550781250e+02,5.092284182444507583e-06
-3.260296325683593750e+02,3.394838535892999529e-06
-3.201383361816406250e+02,7.638386705759248941e-06
-3.142470397949218750e+02,1.442806377754524800e-05
-3.083557434082031250e+02,1.867161194741149741e-05
-3.024644470214843750e+02,3.055354682303699576e-05
-2.965731811523437500e+02,3.734341733792639515e-05
-2.906818847656250000e+02,4.667902986852875031e-05
-2.847905883789062500e+02,7.044289961977974023e-05
-2.788992919921875000e+02,7.723257669156573929e-05
-2.730079956054687500e+02,8.741709229924473788e-05
-2.671166992187500000e+02,1.145758005863887341e-04
-2.612254028320312500e+02,1.357935414357199812e-04
-2.553341217041015625e+02,1.442810114713888715e-04
-2.494428253173828125e+02,1.731367653305429760e-04
-2.435515441894531250e+02,2.028421278921290502e-04
-2.376602478027343750e+02,2.198157951990717060e-04
-2.317689514160156250e+02,2.393361167804564668e-04
-2.258776702880859375e+02,2.885620229427777431e-04
-2.199863739013671875e+02,3.259044994457279548e-04
-2.140950775146484375e+02,3.742809485822031846e-04
-2.082037963867187500e+02,3.912561546371192268e-04
-2.023125000000000000e+02,4.786722335609129336e-04
-1.964212036132812500e+02,4.914028780705116412e-04
-1.905299224853515625e+02,5.406294371016159058e-04
-1.846386260986328125e+02,6.221041617023922044e-04
-1.787473297119140625e+02,6.365322254799374389e-04
-1.728560333251953125e+02,6.832112553484661959e-04
-1.669647521972656250e+02,7.468664123224836660e-04
-1.610734558105468750e+02,8.317354412937848305e-04
-1.551821594238281250e+02,9.225473721289226357e-04
-1.492908782958984375e+02,9.497085402146126891e-04
-1.433995819091796875e+02,1.031182205277498621e-03
-1.375082855224609375e+02,1.210259938045854305e-03
-1.316170043945312500e+02,1.278160019270068587e-03
-1.257257080078125000e+02,1.368119929964878648e-03
-1.198344116210937500e+02,1.437714119950685111e-03
-1.139431228637695312e+02,1.587937781588043187e-03
-1.080518341064453125e+02,1.644801400704237141e-03
-1.021605377197265625e+02,1.807751520363022222e-03
-9.626924896240234375e+01,1.958824371942920542e-03
-9.037795257568359375e+01,1.997862478373030413e-03
-8.448666381835937500e+01,2.222773409930029528e-03
-7.859537506103515625e+01,2.322072565700099289e-03
-7.270407867431640625e+01,2.399302135242377485e-03
-6.681278991699218750e+01,2.596206132484139319e-03
-6.092149734497070312e+01,2.788012952879723779e-03
-5.503020477294921875e+01,2.802441025999648748e-03
-4.913891220092773438e+01,2.935688524813078945e-03
-4.324761962890625000e+01,3.188604159503537813e-03
-3.735633087158203125e+01,3.270931165280769031e-03
-3.146503829956054688e+01,3.268382916754890549e-03
-2.557374572753906250e+01,3.445763345111622130e-03
-1.968245506286621094e+01,3.532332927449539917e-03
-1.379116249084472656e+01,3.461040128415072709e-03
-7.899870872497558594e+00,3.668126006986358826e-03
-2.008579015731811523e+00,3.717351205599317768e-03
3.882712602615356445e+00,3.736022832659405702e-03
9.774004936218261719e+00,3.860782624855361132e-03
1.566529655456542969e+01,3.761484142286798064e-03
2.155658721923828125e+01,3.691041783151861877e-03
2.744787979125976562e+01,3.819195825862635278e-03
3.333917236328125000e+01,3.946502353391389238e-03
3.923046493530273438e+01,3.831926478615510327e-03
4.512175369262695312e+01,3.840416067175785909e-03
5.101304626464843750e+01,3.775062896319333460e-03
5.690433883666992188e+01,3.618900222550727828e-03
6.279563140869140625e+01,3.525542102362974866e-03
6.868692016601562500e+01,3.469529476820908988e-03
7.457821655273437500e+01,3.421997244180143526e-03
8.046950531005859375e+01,3.385507114246234274e-03
8.636079406738281250e+01,3.213218835431497309e-03
9.225209045410156250e+01,3.144469193870891126e-03
9.814337921142578125e+01,3.037535713684450141e-03
1.040346755981445312e+02,2.969635009272401406e-03
1.099259643554687500e+02,2.934841714982070610e-03
1.158172531127929688e+02,2.994251466297497000e-03
1.217085494995117188e+02,2.838933725640520843e-03
1.275998382568359375e+02,2.700597552652674385e-03
1.334911346435546875e+02,2.506239549123006997e-03
1.393824157714843750e+02,2.468902719825119031e-03
1.452737121582031250e+02,2.330556654890544258e-03
1.511650085449218750e+02,2.119227956031205160e-03
1.570563049316406250e+02,2.006349574712762776e-03
1.629475860595703125e+02,1.889232538443009384e-03
1.688388824462890625e+02,1.774651844638065572e-03
1.747301788330078125e+02,1.613397014183148067e-03
1.806214599609375000e+02,1.431776860895488416e-03
1.865127563476562500e+02,1.219595744019560122e-03
1.924040527343750000e+02,1.106717362701117955e-03
1.982953338623046875e+02,9.598930822008283582e-04
2.041866302490234375e+02,7.646873802098981847e-04
2.100779266357421875e+02,5.414767464749334520e-04
2.159692230224609375e+02,3.148712742040757199e-04
2.218605041503906250e+02,1.901114504093594367e-04
2.277518005371093750e+02,8.571967303129823812e-05
2.336430969238281250e+02,3.055354682303699576e-05
2.395343780517578125e+02,7.638406489661763688e-06
2.454256744384765625e+02,1.697419267946499765e-06


==> data_m/data_batch_hs-mine-awgn-10.txt <==
-1.154063224792480469e+01,2.669205431191165877e-05
-1.135330963134765625e+01,0.000000000000000000e+00
-1.116598796844482422e+01,0.000000000000000000e+00
-1.097866535186767578e+01,2.669191842054352716e-05
-1.079134368896484375e+01,1.067682172476466351e-04
-1.060402107238769531e+01,1.868434289438046698e-04
-1.041669940948486328e+01,1.868443801833816317e-04
-1.022937679290771484e+01,2.402272657848917106e-04
-1.004205513000488281e+01,4.003808146786748748e-04
-9.854732513427734375e+00,8.007575526163057201e-04
-9.667410850524902344e+00,9.342219009169080773e-04
-9.480088233947753906e+00,9.342171447190233220e-04
-9.292766571044921875e+00,1.895135856145727712e-03
-9.105443954467773438e+00,2.909419107839243939e-03
-8.918122291564941406e+00,3.256430626053222546e-03
-8.730799674987792969e+00,3.603408986773375903e-03
-8.543478012084960938e+00,4.163960472658218524e-03
-8.356155395507812500e+00,4.110555436763702573e-03
-8.168833732604980469e+00,5.738791677061007117e-03
-7.981511592864990234e+00,5.872237000532019510e-03
-7.794189453125000000e+00,7.713984059789788690e-03
-7.606867313385009766e+00,8.167747828012716926e-03
-7.419545173645019531e+00,9.315503241753066502e-03
-7.232223033905029297e+00,9.902726941806268973e-03
-7.044900894165039062e+00,1.107717434191267392e-02
-6.857578754425048828e+00,1.283884544207227960e-02
-6.670256614685058594e+00,1.489412839225848564e-02
-6.482934474945068359e+00,1.617534373782910859e-02
-6.295612335205078125e+00,1.724302319247129206e-02
-6.108290195465087891e+00,2.017914169273730268e-02
-5.920968055725097656e+00,2.154043299740608652e-02
-5.733646392822265625e+00,2.434315353246343377e-02
-5.546324253082275391e+00,2.679875431151884993e-02
-5.359002113342285156e+00,2.997510068907935366e-02
-5.171679973602294922e+00,3.328490699847012901e-02
-4.984357833862304688e+00,3.715524502154805148e-02
-4.797035694122314453e+00,3.993121160361773336e-02
-4.609713554382324219e+00,4.254702626749107958e-02
-4.422391414642333984e+00,4.540306880865892930e-02
-4.235069274902343750e+00,5.135538176828911838e-02
-4.047747135162353516e+00,5.607986335508077791e-02
-3.860424995422363281e+00,6.019042925545319694e-02
-3.673102855682373047e+00,6.566228646049439288e-02
-3.485780715942382812e+00,6.950593249720625477e-02
-3.298458576202392578e+00,7.249543497020437266e-02
-3.111136436462402344e+00,7.423041408399792818e-02
-2.923814535140991211e+00,8.042305728122593755e-02
-2.736492395401000977e+00,8.362599328484915384e-02
-2.549170255661010742e+00,8.829709089890871998e-02
-2.361848115921020508e+00,9.240765679928114595e-02
-2.174525976181030273e+00,9.665168263148381234e-02
-1.987203836441040039e+00,1.021502318228910688e-01
-1.799881696701049805e+00,1.088499204007707943e-01
-1.612559556961059570e+00,1.126401824647505351e-01
-1.425237536430358887e+00,1.148823824291017315e-01
-1.237915396690368652e+00,1.156296849377486669e-01
-1.050593256950378418e+00,1.192064111107999785e-01
-8.632711172103881836e-01,1.177917358333990944e-01
-6.759490370750427246e-01,1.243580040493288824e-01
-4.886268973350524902e-01,1.265200153750989653e-01
-3.013047873973846436e-01,1.290290826216011488e-01
-1.139826774597167969e-01,1.293226945183404419e-01
7.333943992853164673e-02,1.268136474007503234e-01
2.606615424156188965e-01,1.229966927431398599e-01
4.479836821556091309e-01,1.219289937201375740e-01
6.353057622909545898e-01,1.216621125685428406e-01
8.226279020309448242e-01,1.232635930384402834e-01
1.009950041770935059e+00,1.221959135837980964e-01
1.197272181510925293e+00,1.166973643923908399e-01
1.384594202041625977e+00,1.130940182044851278e-01
1.571916341781616211e+00,1.126935664374826562e-01
1.759238481521606445e+00,1.091168402644313445e-01
1.946560621261596680e+00,1.076754730006643929e-01
2.133882761001586914e+00,1.002817927772672590e-01
2.321204900741577148e+00,9.854681366347368965e-02
2.508527040481567383e+00,8.955161425811329623e-02
2.695849180221557617e+00,8.811024699434634455e-02
2.883171081542968750e+00,8.290541517274734040e-02
3.070493221282958984e+00,8.055641485275287506e-02
3.257815361022949219e+00,7.679284477513917406e-02
3.445137500762939453e+00,7.302927469752547307e-02
3.632459640502929688e+00,6.729049762882373387e-02
3.819781780242919922e+00,6.149833658738987352e-02
4.007103919982910156e+00,5.634678321874132811e-02
4.194426059722900391e+00,5.341066471847531749e-02
4.381748199462890625e+00,5.223621731836891602e-02
4.569070339202880859e+00,4.478915312223967493e-02
4.756392478942871094e+00,4.169288270377732863e-02
4.943714618682861328e+00,3.635448543056640780e-02
5.131036758422851562e+00,3.416574254854992665e-02
5.318358898162841797e+00,3.045555644366833292e-02
5.505681037902832031e+00,2.613145465236748483e-02
5.693002700805664062e+00,2.340893163154652429e-02
5.880324840545654297e+00,2.162050895650425436e-02
6.067646980285644531e+00,1.753663504249789243e-02
6.254969120025634766e+00,1.606857579236488712e-02
6.442291259765625000e+00,1.355952907395575197e-02
6.629613399505615234e+00,1.193131790562641965e-02
6.816935539245605469e+00,1.073017851915396281e-02
7.004257678985595703e+00,9.582423105413613237e-03
7.191579818725585938e+00,7.260220291566860454e-03
7.378901958465576172e+00,7.980903923450334558e-03
7.566224098205566406e+00,6.299308782388893246e-03
7.753546237945556641e+00,6.059080905094401878e-03
7.940868377685546875e+00,5.204937341380652671e-03
8.128190040588378906e+00,4.831261830456010271e-03
8.315512657165527344e+00,3.790252415717180329e-03
8.502834320068359375e+00,4.003808146786748748e-03
8.690156936645507812e+00,3.550025149932288862e-03
8.877478599548339844e+00,3.363198843300868775e-03
9.064801216125488281e+00,2.295504984166743187e-03
9.252122879028320312e+00,2.242132562200579472e-03
9.439445495605468750e+00,1.734974697335329042e-03
9.626767158508300781e+00,2.001904073393374374e-03
9.814089775085449219e+00,1.815050452596959386e-03
1.000141143798828125e+01,1.494755041467053054e-03
1.018873405456542969e+01,9.075252262984796932e-04
1.037605571746826172e+01,7.740695750454380840e-04
1.056337833404541016e+01,3.203030210465222989e-04
1.075069999694824219e+01,2.402284888072049086e-04
1.093802261352539062e+01,1.601515105232611494e-04
1.112534427642822266e+01,1.067682172476466351e-04
1.131266689300537109e+01,2.669191842054352716e-05
1.149998855590820312e+01,2.669205431191165877e-05


==> data_m/data_batch_hs-mine-awgn-2.txt <==
-3.852222681045532227e+00,3.366560930817933685e-04
-3.777963161468505859e+00,1.346628695816892273e-04
-3.703703403472900391e+00,1.077299497861738693e-03
-3.629443883895874023e+00,9.426400870718245912e-04
-3.555184125900268555e+00,2.356592651572553525e-03
-3.480924367904663086e+00,2.827911181887063797e-03
-3.406664848327636719e+00,5.386514783267569093e-03
-3.332405090332031250e+00,7.945083796730322695e-03
-3.258145570755004883e+00,9.359069435927401190e-03
-3.183885812759399414e+00,1.461087443974982969e-02
-3.109626054763793945e+00,1.871807877534770875e-02
-3.035366535186767578e+00,2.477796800303081956e-02
-2.961106777191162109e+00,2.693248744654346341e-02
-2.886847257614135742e+00,2.881785409048149768e-02
-2.812587499618530273e+00,3.016438594012868166e-02
-2.738327741622924805e+00,3.272297224755030959e-02
-2.664068222045898438e+00,3.467568891728498026e-02
-2.589808464050292969e+00,3.689750780176454664e-02
-2.515548944473266602e+00,3.878290643952649747e-02
-2.441289186477661133e+00,4.618921597082203956e-02
-2.367029666900634766e+00,4.423675265758491432e-02
-2.292769908905029297e+00,5.251835052075976007e-02
-2.218510150909423828e+00,6.120407772227002413e-02
-2.144250631332397461e+00,6.477284026879252810e-02
-2.069990873336791992e+00,6.928382395623305934e-02
-1.995731234550476074e+00,8.052826673730004159e-02
-1.921471595764160156e+00,8.530879093324343632e-02
-1.847211956977844238e+00,9.379253809787538310e-02
-1.772952318191528320e+00,9.641845983930906472e-02
-1.698692560195922852e+00,1.051040322601358573e-01
-1.624432921409606934e+00,1.122413216146146836e-01
-1.550173282623291016e+00,1.178298217309992346e-01
-1.475913643836975098e+00,1.238896411343077542e-01
-1.401654005050659180e+00,1.301514545177265558e-01
-1.327394247055053711e+00,1.387023103496988485e-01
-1.253134608268737793e+00,1.470516175202870313e-01
-1.178874969482421875e+00,1.620665033751514938e-01
-1.104615330696105957e+00,1.706849131931902908e-01
-1.030355691909790039e+00,1.806499495452976722e-01
-9.560959935188293457e-01,1.946547092596263850e-01
-8.818363547325134277e-01,2.013879981699535360e-01
-8.075766563415527344e-01,2.116895212425684569e-01
-7.333170175552368164e-01,2.218567214877956995e-01
-6.590573191642761230e-01,2.378140550345902715e-01
-5.847976803779602051e-01,2.506745293168629041e-01
-5.105380415916442871e-01,2.706046020210776115e-01
-4.362783730030059814e-01,2.797615501771653079e-01
-3.620187044143676758e-01,2.845420724545608682e-01
-2.877590358257293701e-01,3.088486716396286469e-01
-2.134993821382522583e-01,3.204297194832286810e-01
-1.392397135496139526e-01,3.256141652603540826e-01
-6.498005241155624390e-02,3.318760094283483841e-01
9.279608726501464844e-03,3.572599119551261304e-01
8.353926986455917358e-02,3.596165076804238026e-01
1.577989310026168823e-01,3.474968725217500998e-01
2.320585995912551880e-01,3.476988315559281784e-01
3.063182532787322998e-01,3.230556406977371786e-01
3.805779218673706055e-01,3.120132427246652407e-01
4.548375904560089111e-01,3.110032732294407687e-01
5.290972590446472168e-01,2.912752024227237002e-01
6.033568978309631348e-01,3.070308497676322301e-01
6.776165366172790527e-01,2.941032350405740625e-01
7.518762350082397461e-01,2.897264662553346581e-01
8.261358737945556641e-01,2.832628914413221621e-01
9.003955721855163574e-01,2.749135862701675981e-01
9.746552109718322754e-01,2.467019810413606795e-01
1.048914909362792969e+00,2.368040859446925162e-01
1.123174548149108887e+00,2.315524325330893529e-01
1.197434186935424805e+00,2.214527335275751074e-01
1.271693825721740723e+00,2.123630044226123281e-01
1.345953464508056641e+00,2.015226608233603722e-01
1.420213222503662109e+00,1.863054819114643990e-01
1.494472861289978027e+00,1.774853771902365485e-01
1.568732500076293945e+00,1.712908951335211649e-01
1.642992138862609863e+00,1.606525455143795189e-01
1.717251777648925781e+00,1.395105089295030909e-01
1.791511535644531250e+00,1.390389664427806315e-01
1.865771174430847168e+00,1.195804362252883557e-01
1.940030813217163086e+00,1.115680083475804052e-01
2.014290571212768555e+00,1.091439053771173923e-01
2.088550090789794922e+00,9.291738001136556901e-02
2.162809848785400391e+00,8.483733545661191477e-02
2.237069368362426758e+00,7.877777870528819559e-02
2.311329126358032227e+00,6.840851811422041240e-02
2.385588884353637695e+00,6.288735818767898778e-02
2.459848403930664062e+00,5.642374235472779470e-02
2.534108161926269531e+00,5.373031245585421084e-02
2.608367681503295898e+00,4.592003852735603020e-02
2.682627439498901367e+00,4.383262331924948907e-02
2.756886959075927734e+00,3.898490074389903554e-02
2.831146717071533203e+00,3.696483902038090463e-02
2.905406475067138672e+00,3.662818292729911468e-02
2.979665994644165039e+00,3.285774017793217233e-02
3.053925752639770508e+00,3.501223368050650903e-02
3.128185272216796875e+00,2.848119691652727450e-02
3.202445030212402344e+00,2.248862701786379092e-02
3.276704788208007812e+00,1.615949246792608082e-02
3.350964307785034180e+00,1.003238378383584754e-02
3.425224065780639648e+00,7.406434047799452698e-03
3.499483585357666016e+00,4.039886087450677253e-03
3.573743343353271484e+00,2.760579963270704939e-03
3.648003101348876953e+00,1.817942902641683746e-03
3.722262620925903320e+00,7.406457826992907502e-04
3.796522378921508789e+00,4.039873116981520097e-04
3.870781898498535156e+00,4.039886087450676819e-04
3.945041656494140625e+00,6.733121861635866828e-05


==> data_m/data_batch_hs-mine-awgn-20.txt <==
-3.365356826782226562e+01,3.357205061216126150e-05
-3.305783843994140625e+01,5.875146477809011983e-05
-3.246210479736328125e+01,8.393012653040315713e-05
-3.186637306213378906e+01,1.342886323979061085e-04
-3.127064132690429688e+01,1.678607904973826220e-04
-3.067490959167480469e+01,2.517911857460739195e-04
-3.007917785644531250e+01,3.776867786191108792e-04
-2.948344612121582031e+01,5.035823714921478390e-04
-2.888771438598632812e+01,5.959058062657082580e-04
-2.829198265075683594e+01,8.393039524869131372e-04
-2.769625091552734375e+01,1.040736901083772273e-03
-2.710051727294921875e+01,9.651964550996362325e-04
-2.650478553771972656e+01,1.158239454431940138e-03
-2.590905380249023438e+01,1.166632493956809178e-03
-2.531332206726074219e+01,1.661821825924087977e-03
-2.471759033203125000e+01,1.712180063073302652e-03
-2.412185859680175781e+01,1.930399090719900302e-03
-2.352612686157226562e+01,2.232548513615189006e-03
-2.293039512634277344e+01,2.652200489858645358e-03
-2.233466148376464844e+01,3.004698529788432833e-03
-2.173892974853515625e+01,3.315250612323306263e-03
-2.114319801330566406e+01,3.927942497638753361e-03
-2.054746627807617188e+01,4.599385659628283524e-03
-1.995173454284667969e+01,4.809211647750012350e-03
-1.935600280761718750e+01,5.891913746458130041e-03
-1.876027107238769531e+01,6.210849248403156608e-03
-1.816453742980957031e+01,6.924235438758259698e-03
-1.756880569458007812e+01,6.899078489442426153e-03
-1.697307395935058594e+01,8.099283141498710842e-03
-1.637734222412109375e+01,9.358239070229080331e-03
-1.578161048889160156e+01,1.015557782509164848e-02
-1.518587875366210938e+01,1.016397086461651687e-02
-1.459014606475830078e+01,1.108718746348077815e-02
-1.399441432952880859e+01,1.393244561128275869e-02
-1.339868259429931641e+01,1.364708226743720568e-02
-1.280295085906982422e+01,1.590480989962700376e-02
-1.220721817016601562e+01,1.746588729107001817e-02
-1.161148643493652344e+01,1.912773707717674992e-02
-1.101575469970703125e+01,2.195619139705764708e-02
-1.042002296447753906e+01,2.431463550354587277e-02
-9.824290275573730469e+00,2.598480877133722833e-02
-9.228558540344238281e+00,2.766345827396865520e-02
-8.632826805114746094e+00,2.877973253077625165e-02
-8.037094116210937500e+00,3.006381945055877636e-02
-7.441362380981445312e+00,3.091995760961787840e-02
-6.845630645751953125e+00,3.170890332495557989e-02
-6.249898433685302734e+00,3.217888778163847940e-02
-5.654166698455810547e+00,3.336233211135479493e-02
-5.058434486389160156e+00,3.439464844265896493e-02
-4.462702751159667969e+00,3.676151311892679463e-02
-3.866970539093017578e+00,3.697970254718287164e-02
-3.271238565444946289e+00,3.874225494170724371e-02
-2.675506591796875000e+00,3.864153850771667037e-02
-2.079774618148803711e+00,3.942209087114361549e-02
-1.484042763710021973e+00,3.847368548319803072e-02
-8.883107304573059082e-01,3.899404212522105534e-02
-2.925787568092346191e-01,3.982495660710590885e-02
3.031532466411590576e-01,3.970745410078357213e-02
8.988852500915527344e-01,3.920387193083070543e-02
1.494617223739624023e+00,3.943048390730949371e-02
2.090349197387695312e+00,3.983334964327178707e-02
2.686081171035766602e+00,4.021942930690232398e-02
3.281813144683837891e+00,4.020264323457056060e-02
3.877545118331909180e+00,3.943887694347537887e-02
4.473277091979980469e+00,3.754205076998624185e-02
5.069009304046630859e+00,3.654326484122429747e-02
5.664741039276123047e+00,3.400020311524484806e-02
6.260473251342773438e+00,3.283354434057635107e-02
6.856204986572265625e+00,3.211176922214929730e-02
7.451937198638916016e+00,2.940918695536286556e-02
8.047669410705566406e+00,2.918257506957668349e-02
8.643401145935058594e+00,2.786489122256551737e-02
9.239132881164550781e+00,2.602681556661917348e-02
9.834864616394042969e+00,2.421391902924744169e-02
1.043059730529785156e+01,2.367672659688059913e-02
1.102632904052734375e+01,2.226673385947780526e-02
1.162206077575683594e+01,2.034472780828277400e-02
1.221779251098632812e+01,1.848986607328669679e-02
1.281352519989013672e+01,1.712177322142375765e-02
1.340925693511962891e+01,1.517461546096338966e-02
1.400498867034912109e+01,1.439406278515055829e-02
1.460072135925292969e+01,1.310151372482474749e-02
1.519645309448242188e+01,1.185097180911521240e-02
1.579218482971191406e+01,1.146489199097123178e-02
1.638791656494140625e+01,9.937358797445051267e-03
1.698364830017089844e+01,9.920572718395312753e-03
1.757938003540039062e+01,8.468576880592952952e-03
1.817511367797851562e+01,8.476942779570718206e-03
1.877084541320800781e+01,7.268372228536667395e-03
1.936657714843750000e+01,6.580142987497398718e-03
1.996230888366699219e+01,5.514226967839018674e-03
2.055804061889648438e+01,5.153326268269646689e-03
2.115377235412597656e+01,4.339201434357340889e-03
2.174950408935546875e+01,4.439917908655770240e-03
2.234523582458496094e+01,3.558648758544511684e-03
2.294096946716308594e+01,3.407563137134368269e-03
2.353670120239257812e+01,3.248106296124353941e-03
2.413243293762207031e+01,2.744523924632205885e-03
2.472816467285156250e+01,2.308085869339011019e-03
2.532389640808105469e+01,2.115045960267021141e-03
2.591962814331054688e+01,1.728966142123040950e-03
2.651535987854003906e+01,1.687000944498695315e-03
2.711109352111816406e+01,1.535921315506377956e-03
2.770682525634765625e+01,1.410030640178013949e-03
2.830255699157714844e+01,1.309314165879584381e-03
2.889828872680664062e+01,1.166632493956809178e-03
2.949402046203613281e+01,8.393039524869131372e-04
3.008975219726562500e+01,6.798362015143996368e-04
3.068548393249511719e+01,8.225178734371748398e-04
3.128121566772460938e+01,5.959058062657082580e-04
3.187694931030273438e+01,5.791178730597817828e-04
3.247267913818359375e+01,4.700117182247209586e-04
3.306841278076171875e+01,3.692925567337738968e-04
3.366414260864257812e+01,3.609018550654107351e-04
3.425987625122070312e+01,2.098253163260078860e-04
3.485560989379882812e+01,1.762532657138466178e-04
3.545133972167968750e+01,1.426821287467902881e-04
3.604707336425781250e+01,3.357205061216126150e-05
3.664280319213867188e+01,5.875146477809011983e-05
3.723853683471679688e+01,2.517903795912094443e-05
3.783426666259765625e+01,8.393066396870016150e-06
3.843000030517578125e+01,8.393012653040315374e-06


==> data_m/data_batch_hs-mine-awgn-40.txt <==
-3.777477416992187500e+02,1.684314410839484489e-06
-3.718106079101562500e+02,0.000000000000000000e+00
-3.658734741210937500e+02,3.368628821678968979e-06
-3.599363403320312500e+02,1.684314410839484489e-06
-3.539992065429687500e+02,3.368628821678968979e-06
-3.480620727539062500e+02,6.737257643357937957e-06
-3.421249389648437500e+02,1.431667249213561530e-05
-3.361878051757812500e+02,1.179020087587639037e-05
-3.302506713867187500e+02,1.684314410839484193e-05
-3.243135375976562500e+02,2.189608734091329857e-05
-3.183764038085937500e+02,2.610687336801200567e-05
-3.124392700195312500e+02,3.368628821678968386e-05
-3.065021362304687500e+02,5.305590394144375072e-05
-3.005650024414062500e+02,5.979316158480169291e-05
-2.946278686523437500e+02,7.495199128235705607e-05
-2.886907348632812500e+02,8.168924892571499826e-05
-2.827536315917968750e+02,7.916318421769547443e-05
-2.768164978027343750e+02,1.103225939099862187e-04
-2.708793640136718750e+02,1.263235808129613280e-04
-2.649422302246093750e+02,1.642206550568497427e-04
-2.590050964355468750e+02,1.979069432736393994e-04
-2.530679473876953125e+02,2.256975509962811440e-04
-2.471308135986328125e+02,2.358040175175278141e-04
-2.411936798095703125e+02,2.854912926372926208e-04
-2.352565612792968750e+02,3.166519230522108798e-04
-2.293194274902343750e+02,3.377050393733166118e-04
-2.233822937011718750e+02,4.210786027098711295e-04
-2.174451599121093750e+02,4.547648909266607592e-04
-2.115080261230468750e+02,5.061364804572650311e-04
-2.055708923339843750e+02,5.356119826469560655e-04
-1.996337585449218750e+02,6.105639739293131215e-04
-1.936966247558593750e+02,6.535139914057199861e-04
-1.877594909667968750e+02,7.225708822501386835e-04
-1.818223571777343750e+02,7.672052141373850945e-04
-1.758852233886718750e+02,8.488944630631000115e-04
-1.699480895996093750e+02,9.061611530316426421e-04
-1.640109558105468750e+02,1.035011205460863127e-03
-1.580738220214843750e+02,1.134385755700392795e-03
-1.521366882324218750e+02,1.279236795032588376e-03
-1.461995544433593750e+02,1.350820157493266447e-03
-1.402624359130859375e+02,1.535256531181331159e-03
-1.343253021240234375e+02,1.575676131340337724e-03
-1.283881683349609375e+02,1.769372288586878311e-03
-1.224510269165039062e+02,1.903272838486082556e-03
-1.165139007568359375e+02,2.006021041106875041e-03
-1.105767669677734375e+02,2.087707712235540788e-03
-1.046396331787109375e+02,2.259507782141168247e-03
-9.870249938964843750e+01,2.304984271233834377e-03
-9.276536560058593750e+01,2.391726463392067608e-03
-8.682823181152343750e+01,2.469204926290683930e-03
-8.089109802246093750e+01,2.679744227645619332e-03
-7.495396423339843750e+01,2.859123712400024695e-03
-6.901683807373046875e+01,2.919762783172768616e-03
-6.307970046997070312e+01,3.000604194977463460e-03
-5.714257049560546875e+01,3.118510135358713072e-03
-5.120543670654296875e+01,3.231357197195550927e-03
-4.526830291748046875e+01,3.321468018175463034e-03
-3.933116912841796875e+01,3.568220079363447223e-03
-3.339403915405273438e+01,3.526956642420278360e-03
-2.745690536499023438e+01,3.504216131751547274e-03
-2.151977157592773438e+01,3.764442708226247401e-03
-1.558263874053955078e+01,3.818341382708474122e-03
-9.645505905151367188e+00,3.894135543370971439e-03
-3.708373069763183594e+00,3.872239452512916437e-03
2.228759765625000000e+00,3.985088536165967872e-03
8.165892601013183594e+00,4.161099420371100477e-03
1.410302543640136719e+01,3.922768892954581893e-03
2.004015922546386719e+01,3.916031005201801168e-03
2.597729110717773438e+01,3.905084216068854721e-03
3.191442489624023438e+01,3.846974114357382037e-03
3.785155868530273438e+01,3.753494664555791054e-03
4.378868865966796875e+01,3.743391183275581770e-03
4.972582244873046875e+01,3.793918210415938436e-03
5.566295623779296875e+01,3.654120114316261169e-03
6.160009002685546875e+01,3.553903406871311999e-03
6.753722381591796875e+01,3.435159240907128143e-03
7.347435760498046875e+01,3.329047433024240939e-03
7.941148376464843750e+01,3.076404224669778906e-03
8.534861755371093750e+01,2.845649197113309190e-03
9.128575134277343750e+01,2.872598227686740200e-03
9.722288513183593750e+01,2.726905031149125334e-03
1.031600189208984375e+02,2.580369677406089881e-03
1.090971527099609375e+02,2.503733371712893278e-03
1.150342864990234375e+02,2.364777432818636164e-03
1.209714202880859375e+02,2.161817546312478234e-03
1.269085464477539062e+02,2.021179890284004622e-03
1.328456878662109375e+02,1.792950386343747761e-03
1.387828216552734375e+02,1.600940847502929729e-03
1.447199554443359375e+02,1.381979974093796920e-03
1.506570739746093750e+02,1.235447795525514364e-03
1.565942077636718750e+02,1.147860270987108517e-03
1.625313415527343750e+02,1.056907292801776473e-03
1.684684753417968750e+02,9.238464543454571760e-04
1.744056091308593750e+02,8.076287599975328019e-04
1.803427429199218750e+02,7.133071529905215570e-04
1.862798767089843750e+02,5.869835721775602290e-04
1.922170104980468750e+02,5.474021835228324575e-04
1.981541442871093750e+02,4.766609782675741052e-04
2.040912780761718750e+02,4.286580175586488179e-04
2.100284118652343750e+02,3.899187861093406570e-04
2.159655456542968750e+02,2.989658079240084510e-04
2.219026794433593750e+02,2.475942183934041791e-04
2.278398132324218750e+02,2.189608734091329722e-04
2.337769470214843750e+02,2.012755720953183570e-04
2.397140808105468750e+02,1.945383144519604419e-04
2.456511993408203125e+02,1.549573240468266175e-04
2.515883331298828125e+02,1.170598515533441609e-04
2.575254821777343750e+02,1.170595507032950642e-04
2.634626159667968750e+02,1.128490655262454436e-04
2.693997497558593750e+02,7.495199128235705607e-05
2.753368835449218750e+02,6.484610481732015633e-05
2.812740173339843750e+02,6.063531879022143230e-05
2.872111511230468750e+02,5.221374673602401133e-05
2.931482543945312500e+02,3.789726904038612676e-05
2.990853881835937500e+02,2.947550218969097676e-05
3.050225219726562500e+02,2.442255895717252351e-05
3.109596557617187500e+02,1.263235808129613314e-05
3.168967895507812500e+02,1.936961572465407025e-05
3.228339233398437500e+02,1.094804367045664929e-05
3.287710571289062500e+02,7.579414848777679037e-06
3.347081909179687500e+02,8.421572054197420964e-06
3.406453247070312500e+02,5.895100437938195183e-06
3.465824584960937500e+02,7.579414848777679037e-06
3.525195922851562500e+02,3.368628821678968979e-06
3.584567260742187500e+02,1.684314410839484489e-06
3.643938598632812500e+02,2.526471616259226628e-06
3.703309936523437500e+02,8.421572054197422446e-07
3.762681274414062500e+02,0.000000000000000000e+00
3.822052612304687500e+02,0.000000000000000000e+00
3.881423950195312500e+02,8.421572054197422446e-07


==> data_m/data_batch_hs-mine-awgn-5.txt <==
-6.348090648651123047e+00,4.751309517336378219e-05
-6.242856502532958984e+00,0.000000000000000000e+00
-6.137622356414794922e+00,9.502619034672756437e-05
-6.032388210296630859e+00,9.502619034672756437e-05
-5.927153587341308594e+00,2.375643994145713812e-04
-5.821919441223144531e+00,4.751309517336378219e-05
-5.716685295104980469e+00,4.751309517336377948e-04
-5.611451148986816406e+00,8.552357131205481607e-04
-5.506217002868652344e+00,1.045288093814003127e-03
-5.400982856750488281e+00,1.520419045547641030e-03
-5.295748710632324219e+00,2.090576187628006254e-03
-5.190514564514160156e+00,2.898298805575190429e-03
-5.085280418395996094e+00,4.513744041469559647e-03
-4.980046272277832031e+00,4.228665470429376384e-03
-4.874811649322509766e+00,5.891597105481370319e-03
-4.769577503204345703e+00,6.509294038750838146e-03
-4.664343357086181641e+00,8.789922607072300775e-03
-4.559109210968017578e+00,8.029713084298478742e-03
-4.453875064849853516e+00,8.742409511898936031e-03
-4.348640918731689453e+00,9.075001178112482303e-03
-4.243406772613525391e+00,1.002526308157975811e-02
-4.138172626495361328e+00,1.263848331611476701e-02
-4.032938480377197266e+00,1.282853569680822078e-02
-3.927704095840454102e+00,1.463400015859170518e-02
-3.822469949722290039e+00,1.710471426241096105e-02
-3.717235803604125977e+00,1.948036902107914969e-02
-3.612001419067382812e+00,2.290125998844546457e-02
-3.506767272949218750e+00,2.470680949014916750e-02
-3.401533126831054688e+00,2.760510829572435793e-02
-3.296298980712890625e+00,3.116859043372664090e-02
-3.191064596176147461e+00,3.658500039647926555e-02
-3.085830450057983398e+00,3.758285828213075302e-02
-2.980596303939819336e+00,4.551754517608250228e-02
-2.875362157821655273e+00,5.288207492795388848e-02
-2.770128011703491211e+00,5.867867253910426933e-02
-2.664893627166748047e+00,6.281216951187738873e-02
-2.559659481048583984e+00,6.946414514345784774e-02
-2.454425334930419922e+00,7.611597846772878706e-02
-2.349191188812255859e+00,8.143744512714551353e-02
-2.243957042694091797e+00,9.136768201837854042e-02
-2.138722658157348633e+00,9.649887766915504761e-02
-2.033488512039184570e+00,1.053840450945208729e-01
-1.928254365921020508e+00,1.090425534228698784e-01
-1.823020100593566895e+00,1.148390209443240634e-01
-1.717785954475402832e+00,1.197805129320500955e-01
-1.612551808357238770e+00,1.275251474453084066e-01
-1.507317543029785156e+00,1.361723765107293038e-01
-1.402083396911621094e+00,1.414464843311039888e-01
-1.296849131584167480e+00,1.440120283335731000e-01
-1.191614985466003418e+00,1.583136331176481226e-01
-1.086380720138549805e+00,1.631597839978522202e-01
-9.811465740203857422e-01,1.713322211951497920e-01
-8.759123682975769043e-01,1.886743940682069909e-01
-7.706781625747680664e-01,2.018830270450293618e-01
-6.654439568519592285e-01,2.093425787621556455e-01
-5.602098107337951660e-01,2.114807866166421857e-01
-4.549756050109863281e-01,2.203656105989282576e-01
-3.497413992881774902e-01,2.203656105989282576e-01
-2.445071935653686523e-01,2.324814430057257353e-01
-1.392730027437210083e-01,2.384206102988227216e-01
-3.403880819678306580e-02,2.389907671987003546e-01
7.119538635015487671e-02,2.325765020750771572e-01
1.764295846223831177e-01,2.242616980741339583e-01
2.816637754440307617e-01,2.180850142031877936e-01
3.868979811668395996e-01,2.204606367354521590e-01
4.921321868896484375e-01,2.114331537656815030e-01
5.973663926124572754e-01,2.172772611619014360e-01
7.026005387306213379e-01,2.158995044677650410e-01
8.078347444534301758e-01,2.135712418374692834e-01
9.130689501762390137e-01,2.166595912744960772e-01
1.018303155899047852e+00,2.080597259190830051e-01
1.123537302017211914e+00,2.005052616315951552e-01
1.228771567344665527e+00,1.864411742596307764e-01
1.334005713462829590e+00,1.816425628477697229e-01
1.439239978790283203e+00,1.749905312941437696e-01
1.544474124908447266e+00,1.627323509687709502e-01
1.649708390235900879e+00,1.600714363100652626e-01
1.754942536354064941e+00,1.483358831312417414e-01
1.860176682472229004e+00,1.446298617077193538e-01
1.965410947799682617e+00,1.396408285293208040e-01
2.070645093917846680e+00,1.298057760136298588e-01
2.175879240036010742e+00,1.227738379279720154e-01
2.281113624572753906e+00,1.105627219774120013e-01
2.386347770690917969e+00,1.036260605731064016e-01
2.491581916809082031e+00,9.298312725427293479e-02
2.596816062927246094e+00,8.504844036032116472e-02
2.702050209045410156e+00,7.920432965399742953e-02
2.807284593582153320e+00,7.027170855375693137e-02
2.912518739700317383e+00,6.390511300817428020e-02
3.017752885818481445e+00,5.454503325902162331e-02
3.122987031936645508e+00,5.088652493067261084e-02
3.228221178054809570e+00,4.822579160096424067e-02
3.333455562591552734e+00,4.195396798713142000e-02
3.438689708709716797e+00,3.891322494698493811e-02
3.543923854827880859e+00,3.568233447519620488e-02
3.649158000946044922e+00,3.216636543236727624e-02
3.754392385482788086e+00,3.069338994302026405e-02
3.859626531600952148e+00,2.603717615500335258e-02
3.964860677719116211e+00,2.465929639497580275e-02
4.070095062255859375e+00,2.009799372429964606e-02
4.175329208374023438e+00,1.800746307070487384e-02
4.280563354492187500e+00,1.520419045547640943e-02
4.385797500610351562e+00,1.444398093270259087e-02
4.491031646728515625e+00,1.216335236438112824e-02
4.596265792846679688e+00,1.130811665126058019e-02
4.701499938964843750e+00,1.007277617675312112e-02
4.806734085083007812e+00,1.069044641400685065e-02
4.911968231201171875e+00,1.064293331883348591e-02
5.017202854156494141e+00,9.740140375997427200e-03
5.122437000274658203e+00,8.884948797419026795e-03
5.227671146392822266e+00,6.366754753230746515e-03
5.332905292510986328e+00,4.323691660776104138e-03
5.438139438629150391e+00,4.276178565602740261e-03
5.543373584747314453e+00,2.375654758668189082e-03
5.648607730865478516e+00,1.757984521414459982e-03
5.753841876983642578e+00,1.140314284160730881e-03
5.859076023101806641e+00,7.602095227738205150e-04
5.964310169219970703e+00,4.276178565602740803e-04
6.069544792175292969e+00,1.900515195316571158e-04
6.174778938293457031e+00,1.425392855200913601e-04
6.280013084411621094e+00,4.751309517336378219e-05
6.385247230529785156e+00,0.000000000000000000e+00
6.490481376647949219e+00,9.502619034672756437e-05


==> data_m/data_batch_hs-smile-awgn-2.txt <==
-1.194074273109436035e+00,4.994099233246914515e+00
-1.120090842247009277e+00,1.762556811436342408e-01
-1.046107530593872070e+00,1.177292527919795995e-01
-9.721241593360900879e-01,1.010362176380781990e-01
-8.981408476829528809e-01,9.610275400126003231e-02
-8.241574764251708984e-01,9.934664878125415433e-02
-7.501741647720336914e-01,9.427801816579307881e-02
-6.761907935142517090e-01,9.813015920434083050e-02
-6.022074222564697266e-01,9.954939704407304857e-02
-5.282241106033325195e-01,9.353460726986208285e-02
-4.542407393455505371e-01,9.806257645006788426e-02
-3.802573978900909424e-01,9.225049674336316397e-02
-3.062740564346313477e-01,9.806261595210251369e-02
-2.322907000780105591e-01,9.650819253972707512e-02
-1.583073437213897705e-01,9.758951682588647147e-02
-8.432399481534957886e-02,1.009686653883024032e-01
-1.034064684063196182e-02,9.481863289142453133e-02
6.364270299673080444e-02,1.011038309376843247e-01
1.376260519027709961e-01,9.630545393462577874e-02
2.116094082593917847e-01,9.948183432666544979e-02
2.855927646160125732e-01,9.427796119952330800e-02
3.595761060714721680e-01,9.211533118036921430e-02
4.335594475269317627e-01,9.495380800324193515e-02
5.075427889823913574e-01,9.569721859970858890e-02
5.815261602401733398e-01,9.677850411888158644e-02
6.555094718933105469e-01,1.011714646553349278e-01
7.294928431510925293e-01,1.010362176380781990e-01
8.034762144088745117e-01,9.650817310178974595e-02
8.774595260620117188e-01,1.031313661082438882e-01
9.514428973197937012e-01,9.887356950134343347e-02
1.025426268577575684e+00,9.150704928559055817e-02
1.099409580230712891e+00,9.664341647102803190e-02
1.173392891883850098e+00,9.880606635009997474e-02
1.247376322746276855e+00,9.738667044784392324e-02
1.321359634399414062e+00,9.961706005475196024e-02
1.395342946052551270e+00,1.170534247047696069e-01
1.469326376914978027e+00,2.432977193700472662e-01
1.543309688568115234e+00,4.752490692069343936e+00


==> data_m/data_batch_hs-smile-awgn-20.txt <==
-2.233951187133789062e+01,8.956295164607064492e-04
-2.174775123596191406e+01,4.697845435821732842e-03
-2.115598869323730469e+01,7.165036131685651594e-03
-2.056422805786132812e+01,7.714267775009427640e-03
-1.997246551513671875e+01,7.697344240525504956e-03
-1.938070487976074219e+01,8.364868671696969876e-03
-1.878894233703613281e+01,9.961766036860121229e-03
-1.819718170166015625e+01,9.632273015893479465e-03
-1.760541915893554688e+01,1.155869036337968218e-02
-1.701365661621093750e+01,1.243742120971848795e-02
-1.642189598083496094e+01,1.476948529103666932e-02
-1.583013439178466797e+01,1.503139129776134668e-02
-1.523837280273437500e+01,1.586787681686105053e-02
-1.464661121368408203e+01,1.724512065133834010e-02
-1.405484867095947266e+01,1.778585030329987715e-02
-1.346308708190917969e+01,1.787882180217145039e-02
-1.287132549285888672e+01,1.954334349169308330e-02
-1.227956390380859375e+01,2.002495636632624712e-02
-1.168780231475830078e+01,2.209504679238106714e-02
-1.109604072570800781e+01,2.144444694419241071e-02
-1.050427913665771484e+01,2.266115315379197900e-02
-9.912517547607421875e+00,2.503542013224669543e-02
-9.320755958557128906e+00,2.628592373655736641e-02
-8.728994369506835938e+00,2.729139622921256461e-02
-8.137231826782226562e+00,2.785745769595234997e-02
-7.545470714569091797e+00,2.884609962989912249e-02
-6.953708648681640625e+00,2.969098732892027845e-02
-6.361947059631347656e+00,3.035850979924481149e-02
-5.770185470581054688e+00,3.128793815380003646e-02
-5.178423881530761719e+00,3.258913785017735626e-02
-4.586662292480468750e+00,3.375514796771027920e-02
-3.994900465011596680e+00,3.489579597982134934e-02
-3.403138637542724609e+00,3.432124050121896502e-02
-2.811377048492431641e+00,3.543656835458745824e-02
-2.219615459442138672e+00,3.591818122922062206e-02
-1.627853631973266602e+00,3.727851134696653218e-02
-1.036092042922973633e+00,3.560555532814295432e-02
-4.443303048610687256e-01,3.575763640103246654e-02
1.474313735961914062e-01,3.442263957887671533e-02
7.391930818557739258e-01,3.523377688854096440e-02
1.330954790115356445e+00,3.574918705405679548e-02
1.922716379165649414e+00,3.536897356516525981e-02
2.514478206634521484e+00,3.574073050717779809e-02
3.106239795684814453e+00,3.506479701276536687e-02
3.698001384735107422e+00,3.371290122432140518e-02
4.289762973785400391e+00,3.356081294812145871e-02
4.881525039672851562e+00,3.277499711123556259e-02
5.473286628723144531e+00,3.220046781099971528e-02
6.065048217773437500e+00,3.202303148876644440e-02
6.656809806823730469e+00,3.124569141041116244e-02
7.248571395874023438e+00,2.980085278651167444e-02
7.840333461761474609e+00,2.936146299601535836e-02
8.432094573974609375e+00,2.810255634711320352e-02
9.023857116699218750e+00,2.738429493253914659e-02
9.615618705749511719e+00,2.709706120962374412e-02
1.020738029479980469e+01,2.671684051912388141e-02
1.079914188385009766e+01,2.495937599414672220e-02
1.139090347290039062e+01,2.408064373165814259e-02
1.198266506195068359e+01,2.325260756123621528e-02
1.257442665100097656e+01,2.184156633204782302e-02
1.316618824005126953e+01,2.062486012244825820e-02
1.375794982910156250e+01,1.923916693929319036e-02
1.434971141815185547e+01,1.721132325662724435e-02
1.494147396087646484e+01,1.657759538958401835e-02
1.553323554992675781e+01,1.549610547503895916e-02
1.612499618530273438e+01,1.394144778616161588e-02
1.671675872802734375e+01,1.365412545849529861e-02
1.730851936340332031e+01,1.256420173213474052e-02
1.790028190612792969e+01,1.174457573472058314e-02
1.849204444885253906e+01,1.002091138228677035e-02
1.908380508422851562e+01,8.778887424134497464e-03
1.967556762695312500e+01,7.663546900281704467e-03
2.026732826232910156e+01,7.308698384866544641e-03
2.085909080505371094e+01,6.353899965834445066e-03
2.145085144042968750e+01,5.187908448911050449e-03
2.204261398315429688e+01,4.148623514926479648e-03
2.263437461853027344e+01,2.424966978562656875e-03
2.322613716125488281e+01,5.492067789617539322e-04


==> data_m/data_batch_hs-smile-awgn-40.txt <==
-2.521724548339843750e+02,1.427667830214307943e-05
-2.462187042236328125e+02,3.443207709163601779e-05
-2.402649383544921875e+02,1.049755757510520627e-04
-2.343111724853515625e+02,2.099511515021041253e-04
-2.283574066162109375e+02,2.687374739226933108e-04
-2.224036560058593750e+02,3.795926547663287689e-04
-2.164498901367187500e+02,4.744896023947553108e-04
-2.104961242675781250e+02,5.954214656599673494e-04
-2.045423583984375000e+02,6.718436848067331144e-04
-1.985886077880859375e+02,8.120931353076105532e-04
-1.926348419189453125e+02,8.028532033440462104e-04
-1.866810760498046875e+02,9.229452620032497102e-04
-1.807273254394531250e+02,1.034641926265745734e-03
-1.747735595703125000e+02,1.179925471441825319e-03
-1.688197937011718750e+02,1.156410942473589483e-03
-1.628660278320312500e+02,1.335289323553382141e-03
-1.569122772216796875e+02,1.447826851365377867e-03
-1.509585113525390625e+02,1.656094683048597383e-03
-1.450047454833984375e+02,1.725798465347296029e-03
-1.390509796142578125e+02,1.901317628003054965e-03
-1.330972290039062500e+02,2.050808103848174736e-03
-1.271434631347656250e+02,2.214564746044194333e-03
-1.211896972656250000e+02,2.194409435499992001e-03
-1.152359390258789062e+02,2.322062711197622666e-03
-1.092821807861328125e+02,2.345577270298358080e-03
-1.033284149169921875e+02,2.518574013419240965e-03
-9.737465667724609375e+01,2.644548093150565424e-03
-9.142089080810546875e+01,2.795709533402018689e-03
-8.546713256835937500e+01,2.869616015971890224e-03
-7.951336669921875000e+01,2.911602569031179928e-03
-7.355960845947265625e+01,3.077887825149832647e-03
-6.760584259033203125e+01,3.144228444895511704e-03
-6.165208435058593750e+01,3.206378094521708348e-03
-5.569832229614257812e+01,3.224011948155461847e-03
-4.974456024169921875e+01,3.288676944250270781e-03
-4.379079818725585938e+01,3.448239921627071179e-03
-3.783703613281250000e+01,3.501987450848730553e-03
-3.188327407836914062e+01,3.575050498384423330e-03
-2.592951202392578125e+01,3.530540825747737095e-03
-1.997575187683105469e+01,3.588488530298880250e-03
-1.402198982238769531e+01,3.704380490574040331e-03
-8.068227767944335938e+00,3.588487380689838174e-03
-2.114465951919555664e+00,3.611162119580225722e-03
3.839295864105224609e+00,3.563293226367185342e-03
9.793057441711425781e+00,3.608642993164393187e-03
1.574681949615478516e+01,3.618720365877021571e-03
2.170058059692382812e+01,3.472594827046288947e-03
2.765434265136718750e+01,3.481832127390608288e-03
3.360810470581054688e+01,3.495269009696023131e-03
3.956186676025390625e+01,3.451599142203424890e-03
4.551562881469726562e+01,3.293715775114800914e-03
5.146939086914062500e+01,3.224011948155461847e-03
5.742315292358398438e+01,3.262642984783529522e-03
6.337691497802734375e+01,3.182021690951040895e-03
6.933067321777343750e+01,2.981310171700383548e-03
7.528443908691406250e+01,2.848617223580548509e-03
8.123819732666015625e+01,2.804950978444867727e-03
8.719196319580078125e+01,2.630268026018360485e-03
9.314572143554687500e+01,2.537892771515086986e-03
9.909948730468750000e+01,2.558044829901636764e-03
1.050532455444335938e+02,2.415281141918395463e-03
1.110070037841796875e+02,2.379169497585122833e-03
1.169607696533203125e+02,2.233040447376379370e-03
1.229145278930664062e+02,2.053324892903503774e-03
1.288682861328125000e+02,1.976902575826113354e-03
1.348220520019531250e+02,1.782905178555868218e-03
1.407758178710937500e+02,1.665332533714689901e-03
1.467295837402343750e+02,1.553638521115570598e-03
1.526833343505859375e+02,1.493176416315337377e-03
1.586371002197265625e+02,1.357964047915609547e-03
1.645908660888671875e+02,1.278182610344809952e-03
1.705446319580078125e+02,1.223595310954262837e-03
1.764983825683593750e+02,1.123661442648999894e-03
1.824521484375000000e+02,9.489792047895106216e-04
1.884059143066406250e+02,8.960715146109803683e-04
1.943596649169921875e+02,8.280494637159296683e-04
2.003134307861328125e+02,6.819213400788342802e-04
2.062671966552734375e+02,5.635088906316475330e-04
2.122209625244140625e+02,4.190624983981998744e-04
2.181747131347656250e+02,3.779130412496635818e-04
2.241284790039062500e+02,2.905723936789121240e-04
2.300822448730468750e+02,1.587230705355907059e-04
2.360360107421875000e+02,1.058153803570604796e-04
2.419897613525390625e+02,4.450975819162704574e-05
2.479435272216796875e+02,8.398046060084165962e-06


==> data_m/data_batch_hs-smile-awgn-5db.txt <==
-2.559429168701171875e+00,1.239866539305159332e+00
-2.455296754837036133e+00,1.523540981264438487e-01
-2.351164579391479492e+00,1.080357723428320288e-01
-2.247032403945922852e+00,1.037623573479377753e-01
-2.142900228500366211e+00,1.029941029668332009e-01
-2.038767814636230469e+00,1.146136880642362188e-01
-1.934635639190673828e+00,1.133175212129260423e-01
-1.830503344535827637e+00,1.201356413153601699e-01
-1.726371169090270996e+00,1.236409394590188698e-01
-1.622238874435424805e+00,1.246011147935090629e-01
-1.518106698989868164e+00,1.280584021503702319e-01
-1.413974404335021973e+00,1.361249173177642435e-01
-1.309842109680175781e+00,1.387657887295727088e-01
-1.205709934234619141e+00,1.469286503862515525e-01
-1.101577639579772949e+00,1.449598325863598602e-01
-9.974454045295715332e-01,1.527384867167435045e-01
-8.933131694793701172e-01,1.545630898274747977e-01
-7.891809344291687012e-01,1.551872961548302343e-01
-6.850486993789672852e-01,1.618615022703999706e-01
-5.809164047241210938e-01,1.707443407343808284e-01
-4.767841994762420654e-01,1.838528239599530323e-01
-3.726519346237182617e-01,1.783308951005681264e-01
-2.685196995735168457e-01,1.870218188499578604e-01
-1.643874496221542358e-01,1.845249671352997001e-01
-6.025520339608192444e-02,1.902868708709843093e-01
4.387703910470008850e-02,1.928797413524362125e-01
1.480092853307723999e-01,1.927836958231143316e-01
2.521415352821350098e-01,1.865896493072533580e-01
3.562737703323364258e-01,1.856293585812418545e-01
4.604060351848602295e-01,1.847170041604430657e-01
5.645382404327392578e-01,1.740095675191616065e-01
6.686705350875854492e-01,1.662308514123808645e-01
7.728027701377868652e-01,1.637341212524663081e-01
8.769350051879882812e-01,1.569638833942264833e-01
9.810672402381896973e-01,1.543710263421346485e-01
1.085199475288391113e+00,1.456321377591584532e-01
1.189331769943237305e+00,1.456800702441258255e-01
1.293463945388793945e+00,1.423671399984430819e-01
1.397596240043640137e+00,1.373253134140408060e-01
1.501728534698486328e+00,1.371332500386365505e-01
1.605860710144042969e+00,1.241210984472092410e-01
1.709993004798889160e+00,1.245050831058069352e-01
1.814125180244445801e+00,1.220083988991716301e-01
1.918257474899291992e+00,1.206638155977218796e-01
2.022389650344848633e+00,1.125492668318214401e-01
2.126522064208984375e+00,1.140855143865208421e-01
2.230654239654541016e+00,1.040024368420329609e-01
2.334786415100097656e+00,1.045786276278614091e-01
2.438918590545654297e+00,1.164385546361634133e-01
2.543051004409790039e+00,2.168393025966027232e-01
2.647183179855346680e+00,1.160064115467920765e+00


==> data_m/data_batch_hs_20db_rev.txt <==
-4.254108047485351562e+01,1.345245731704187860e-05
-4.179772567749023438e+01,2.690505270288300629e-05
-4.105436706542968750e+01,1.345245731704187860e-05
-4.031100845336914062e+01,0.000000000000000000e+00
-3.956765365600585938e+01,1.345252635144150315e-05
-3.882429504394531250e+01,2.690491463408375720e-05
-3.808093643188476562e+01,2.690491463408375720e-05
-3.733758163452148438e+01,0.000000000000000000e+00
-3.659422302246093750e+01,5.380982926816751439e-05
-3.585086822509765625e+01,1.345252635144150315e-05
-3.510750961303710938e+01,8.071474390225126820e-05
-3.436415100097656250e+01,4.035737195112563410e-05
-3.362079620361328125e+01,9.416768446009052881e-05
-3.287743759155273438e+01,1.345245731704188029e-04
-3.213407897949218750e+01,2.152393170726700576e-04
-3.139072227478027344e+01,2.825023285172156146e-04
-3.064736557006835938e+01,4.304797386929000306e-04
-2.990400886535644531e+01,4.842897060295125208e-04
-2.916065025329589844e+01,6.322654939009683195e-04
-2.841729354858398438e+01,7.533395427125749721e-04
-2.767393684387207031e+01,6.995295753759624277e-04
-2.693057823181152344e+01,9.147670975588478599e-04
-2.618722152709960938e+01,1.022389379395637586e-03
-2.544386482238769531e+01,1.547036560927609597e-03
-2.470050811767578125e+01,1.681561479269140687e-03
-2.395714950561523438e+01,2.206202999994868151e-03
-2.321379280090332031e+01,2.233113644469418915e-03
-2.247043609619140625e+01,2.703950858664778273e-03
-2.172707748413085938e+01,3.282399585358218574e-03
-2.098372077941894531e+01,3.416932925874893810e-03
-2.024036407470703125e+01,4.103010009416703345e-03
-1.949700736999511719e+01,4.990874470470809190e-03
-1.875364875793457031e+01,5.461697670719003507e-03
-1.801029205322265625e+01,6.968390770091318492e-03
-1.726693534851074219e+01,7.183630639437768237e-03
-1.652357673645019531e+01,8.273261249980755350e-03
-1.578022003173828125e+01,9.376386808404729017e-03
-1.503686237335205078e+01,1.065435986385568704e-02
-1.429350566864013672e+01,1.234938750375256904e-02
-1.355014801025390625e+01,1.307580528745925022e-02
-1.280679130554199219e+01,1.400404399935340286e-02
-1.206343364715576172e+01,1.674833084659132360e-02
-1.132007598876953125e+01,1.713845260928301140e-02
-1.057671928405761719e+01,1.978861548803924689e-02
-9.833361625671386719e+00,2.151050684634500318e-02
-9.090004920959472656e+00,2.274816369155293477e-02
-8.346647262573242188e+00,2.484672054108769471e-02
-7.603290081024169922e+00,2.713365862420001606e-02
-6.859932899475097656e+00,2.858652681032475273e-02
-6.116575717926025391e+00,3.182857526269570331e-02
-5.373218059539794922e+00,3.277022806610158101e-02
-4.629860877990722656e+00,3.481502653417433563e-02
-3.886503696441650391e+00,3.675218411567399146e-02
-3.143146514892578125e+00,3.800326505372585151e-02
-2.399789094924926758e+00,3.796289542818856444e-02
-1.656431913375854492e+00,3.890458142845138606e-02
-9.130746722221374512e-01,3.823195420265381589e-02
-1.697173863649368286e-01,3.846064331490780391e-02
5.736398696899414062e-01,3.969827475440936698e-02
1.316997170448303223e+00,4.185066853888708138e-02
2.060354471206665039e+00,4.580569796686291550e-02
2.803711652755737305e+00,4.207936746479803980e-02
3.547069072723388672e+00,4.668010174904831111e-02
4.290426254272460938e+00,4.772941041083868935e-02
5.033783435821533203e+00,4.084173900995104189e-02
5.777140617370605469e+00,3.611991740504563037e-02
6.520498275756835938e+00,3.268951321864812382e-02
7.263855457305908203e+00,3.129047593450135639e-02
8.007212638854980469e+00,2.511578614347120819e-02
8.750570297241210938e+00,2.226384542257722407e-02
9.493927001953125000e+00,2.255982880587479103e-02
1.023728466033935547e+01,2.250598996493758178e-02
1.098064136505126953e+01,2.087826732660565121e-02
1.172399902343750000e+01,1.953299308373542681e-02
1.246735668182373047e+01,1.756893179570142086e-02
1.321071338653564453e+01,1.743442941706244836e-02
1.395407104492187500e+01,1.732678725334106662e-02
1.469742774963378906e+01,1.607572774181298403e-02
1.544078540802001953e+01,1.389640623656934922e-02
1.618414306640625000e+01,1.194579742311092062e-02
1.692749977111816406e+01,8.945907069711827794e-03
1.767085647583007812e+01,7.963875165818650945e-03
1.841421508789062500e+01,8.972789030466932908e-03
1.915757179260253906e+01,7.735182804638046465e-03
1.990092849731445312e+01,6.914580802754705623e-03
2.064428710937500000e+01,6.685871286569814234e-03
2.138764381408691406e+01,6.403386113056888131e-03
2.213100051879882812e+01,7.022200737427931362e-03
2.287435722351074219e+01,6.511006047730112135e-03
2.361771583557128906e+01,6.941467975593609147e-03
2.436107254028320312e+01,1.354665927699219737e-02


==> data_m/data_batch_hs_2db_rev.txt <==
-4.983798980712890625e+00,1.058360543222088213e-04
-4.889313697814941406e+00,0.000000000000000000e+00
-4.794827938079833984e+00,0.000000000000000000e+00
-4.700342655181884766e+00,4.233463537723946343e-04
-4.605856895446777344e+00,2.116721086444176426e-04
-4.511371135711669922e+00,3.175081629666264504e-04
-4.416885852813720703e+00,5.291829422154933470e-04
-4.322400093078613281e+00,4.233442172888352852e-04
-4.227914810180664062e+00,5.291829422154933470e-04
-4.133429050445556641e+00,1.270032651866505801e-03
-4.038943767547607422e+00,8.466927075447892685e-04
-3.944458007812500000e+00,1.587540814833132306e-03
-3.849972486495971680e+00,2.857580677313455945e-03
-3.755486965179443359e+00,2.540071713167516444e-03
-3.661001205444335938e+00,2.963409521021846942e-03
-3.566515684127807617e+00,3.386762284223355547e-03
-3.472030162811279297e+00,4.656798140807113552e-03
-3.377544641494750977e+00,6.138506640154832092e-03
-3.283059120178222656e+00,9.101923638850267437e-03
-3.188573360443115234e+00,8.149376182810079416e-03
-3.094087839126586914e+00,1.227701328030966418e-02
-2.999602317810058594e+00,1.735715670664469620e-02
-2.905116796493530273e+00,1.661630245697083910e-02
-2.810631275177001953e+00,1.968555577704825255e-02
-2.716145753860473633e+00,2.349566334679953003e-02
-2.621659994125366211e+00,3.143330813369601962e-02
-2.527174472808837891e+00,3.704271248369295222e-02
-2.432688951492309570e+00,3.979445683962442443e-02
-2.338203430175781250e+00,4.931972576400261293e-02
-2.243717908859252930e+00,5.207147011993409208e-02
-2.149232149124145508e+00,6.244327205010320736e-02
-2.054746627807617188e+00,7.334457071771204040e-02
-1.960261106491088867e+00,9.038421846021080230e-02
-1.865775585174560547e+00,9.387681706581614549e-02
-1.771290063858032227e+00,1.045662855253961104e-01
-1.676804423332214355e+00,1.170548237642300010e-01
-1.582318902015686035e+00,1.299670026570712567e-01
-1.487833261489868164e+00,1.411854745944691181e-01
-1.393347740173339844e+00,1.634112802137769049e-01
-1.298862218856811523e+00,1.726190401740091418e-01
-1.204376578330993652e+00,1.856366734922779982e-01
-1.109891057014465332e+00,2.035232460175472879e-01
-1.015405535697937012e+00,2.189753489393163055e-01
-9.209199547767639160e-01,2.400366254711535641e-01
-8.264343738555908203e-01,2.462809644935513020e-01
-7.319487929344177246e-01,2.654373265792121517e-01
-6.374632120132446289e-01,2.779260046240076276e-01
-5.429776906967163086e-01,2.766561440924953374e-01
-4.484921097755432129e-01,3.004691268574096186e-01
-3.540065586566925049e-01,3.122170495983325744e-01
-2.595209777355194092e-01,3.223772315631101559e-01
-1.650354117155075073e-01,3.356068163182074904e-01
-7.054985314607620239e-02,4.407022684784306366e-01
2.393570914864540100e-02,3.331725820781196168e-01
1.184212714433670044e-01,2.234203687315471365e-01
2.129068374633789062e-01,2.987757939029642706e-01
3.073923885822296143e-01,2.972941329904122965e-01
4.018779695034027100e-01,2.911555364511214661e-01
4.963635206222534180e-01,2.879805396464620304e-01
5.908491015434265137e-01,2.843820161556391835e-01
6.853346824645996094e-01,2.788785309155598080e-01
7.798202037811279297e-01,2.653316577046235247e-01
8.743057847023010254e-01,2.621564026860879193e-01
9.687913656234741211e-01,2.427883680911932518e-01
1.063276886940002441e+00,2.281831088995485701e-01
1.157762527465820312e+00,2.074389281897747184e-01
1.252248048782348633e+00,1.907170511303277194e-01
1.346733570098876953e+00,1.855310713826106850e-01
1.441219210624694824e+00,1.608710055349273083e-01
1.535704731941223145e+00,1.569552646094761195e-01
1.630190253257751465e+00,1.423498522587628989e-01
1.724675893783569336e+00,1.317660538756477151e-01
1.819161415100097656e+00,1.192775341974912917e-01
1.913646936416625977e+00,1.121865006648986446e-01
2.008132457733154297e+00,9.959197842044305304e-02
2.102618217468261719e+00,8.361048291454496739e-02
2.197103738784790039e+00,8.424571182005596848e-02
2.291589260101318359e+00,7.228620750389225247e-02
2.386074781417846680e+00,6.561851925682751774e-02
2.480560302734375000e+00,5.154228851302419812e-02
2.575045824050903320e+00,4.889638047847469360e-02
2.669531583786010742e+00,4.328694621778340912e-02
2.764017105102539062e+00,3.143338745044801930e-02
2.858502626419067383e+00,3.079836952215614029e-02
2.952988147735595703e+00,2.550655345305714514e-02
3.047473669052124023e+00,2.286064541850764756e-02
3.141959428787231445e+00,1.905048977799759027e-02
3.236444950103759766e+00,1.608712085006093820e-02
3.330930471420288086e+00,1.545210292176906093e-02
3.425415992736816406e+00,9.419432602996206938e-03
3.519901514053344727e+00,7.726051460884530465e-03
3.614387035369873047e+00,7.514378818120569931e-03
3.708872795104980469e+00,4.868458498821605536e-03
3.803358316421508789e+00,4.233452855279194217e-03
3.897843837738037109e+00,4.339289176661174051e-03
3.992329359054565430e+00,3.175089641459395446e-03
4.086814880371093750e+00,2.540071713167516444e-03
4.181300640106201172e+00,2.010885032121967862e-03
4.275785923004150391e+00,1.799222003532677250e-03
4.370271682739257812e+00,1.164196597544296967e-03
4.464757442474365234e+00,1.058360543222088132e-03
4.559242725372314453e+00,9.525292959878879813e-04
4.653728485107421875e+00,7.408523802554617356e-04
4.748213768005371094e+00,5.291829422154933470e-04
4.842699527740478516e+00,3.175081629666264504e-04
4.937184810638427734e+00,3.175097653292959757e-04
5.031670570373535156e+00,1.058360543222088213e-04
5.126156330108642578e+00,0.000000000000000000e+00
5.220641613006591797e+00,0.000000000000000000e+00
5.315127372741699219e+00,0.000000000000000000e+00
5.409612655639648438e+00,0.000000000000000000e+00
5.504098415374755859e+00,1.058360543222088213e-04


==> data_m/data_batch_hs_40db_re.txt <==
-5.020026855468750000e+02,1.363169302066302939e-06
-4.946668395996093750e+02,1.363169302066302939e-06
-4.873309631347656250e+02,0.000000000000000000e+00
-4.799951171875000000e+02,0.000000000000000000e+00
-4.726592712402343750e+02,1.363169302066302939e-06
-4.653234252929687500e+02,0.000000000000000000e+00
-4.579875793457031250e+02,0.000000000000000000e+00
-4.506517333984375000e+02,1.363169302066302939e-06
-4.433158569335937500e+02,1.363163631220307792e-06
-4.359800109863281250e+02,0.000000000000000000e+00
-4.286441650390625000e+02,2.726338604132605878e-06
-4.213083190917968750e+02,1.363169302066302939e-06
-4.139724731445312500e+02,1.363169302066302939e-06
-4.066365966796875000e+02,5.452654524881231166e-06
-3.993007507324218750e+02,0.000000000000000000e+00
-3.919649047851562500e+02,4.089507906198909664e-06
-3.846290588378906250e+02,1.499486232272933487e-05
-3.772932128906250000e+02,9.542185114464121420e-06
-3.699573669433593750e+02,8.179015812397819328e-06
-3.626214904785156250e+02,1.772112720586400150e-05
-3.552856445312500000e+02,1.908437022892824284e-05
-3.479497985839843750e+02,2.726338604132606217e-05
-3.406139526367187500e+02,2.998972464545866974e-05
-3.332781066894531250e+02,4.089507906198909325e-05
-3.259422302246093750e+02,3.407909078050768738e-05
-3.186063842773437500e+02,4.225824836405539704e-05
-3.112705383300781250e+02,7.497431161364667435e-05
-3.039346923828125000e+02,8.724283533224338810e-05
-2.965988464355468750e+02,8.996917393637600922e-05
-2.892630004882812500e+02,1.213220678839009760e-04
-2.819271240234375000e+02,1.485848358030135224e-04
-2.745912780761718750e+02,1.772120092686193973e-04
-2.672554321289062500e+02,1.935700408934150428e-04
-2.599195861816406250e+02,1.962963794975476368e-04
-2.525837249755859375e+02,2.808122921273059820e-04
-2.452478790283203125e+02,3.094394315690507900e-04
-2.379120330810546875e+02,3.803242352764985598e-04
-2.305761718750000000e+02,3.898656094582985884e-04
-2.232403259277343750e+02,4.702934092128745690e-04
-2.159044799804687500e+02,5.834364612843776681e-04
-2.085686187744140625e+02,7.074833961848145175e-04
-2.012327728271484375e+02,6.788583124290189195e-04
-1.938969116210937500e+02,8.178998799824445214e-04
-1.865610656738281250e+02,9.242287868009535197e-04
-1.792252197265625000e+02,9.896609133001358846e-04
-1.718893585205078125e+02,1.104164837976300256e-03
-1.645535125732421875e+02,1.205041663026611923e-03
-1.572176666259765625e+02,1.356353455555971447e-03
-1.498818054199218750e+02,1.447682787568927007e-03
-1.425459594726562500e+02,1.639892670385762526e-03
-1.352101135253906250e+02,1.818467848956448153e-03
-1.278742523193359375e+02,1.852543228160236912e-03
-1.205384063720703125e+02,1.953421609861012275e-03
-1.132025527954101562e+02,2.221963651491121010e-03
-1.058666992187500000e+02,2.215147812069368990e-03
-9.853085327148437500e+01,2.420988680469754548e-03
-9.119499969482421875e+01,2.662266878136293653e-03
-8.385914611816406250e+01,2.839478703101843120e-03
-7.652329254150390625e+01,3.043953885754400665e-03
-6.918744659423828125e+01,3.128473548242165312e-03
-6.185159301757812500e+01,3.322040134161878284e-03
-5.451574325561523438e+01,3.567412208425266035e-03
-4.717988967895507812e+01,3.856401944827227493e-03
-3.984403991699218750e+01,4.228548976131133764e-03
-3.250818634033203125e+01,4.737008398117573647e-03
-2.517233467102050781e+01,5.486752161085816683e-03
-1.783648490905761719e+01,6.476413986331081354e-03
-1.050063228607177734e+01,6.854009013547361466e-03
-3.164781332015991211e+00,6.984874963550724743e-03
4.171070098876953125e+00,5.235929205150465469e-03
1.150692176818847656e+01,4.041793827979986778e-03
1.884277343750000000e+01,3.416099606380386573e-03
2.617862510681152344e+01,2.859926964958520255e-03
3.351447677612304688e+01,2.534129755890319070e-03
4.085032653808593750e+01,2.444161287621896168e-03
4.818618011474609375e+01,2.164710600348404915e-03
5.552202987670898438e+01,1.957510099846650024e-03
6.285788345336914062e+01,1.930245724240139352e-03
7.019373321533203125e+01,1.847093443796803949e-03
7.752958679199218750e+01,1.686238672941421180e-03
8.486543273925781250e+01,1.597634422021707197e-03
9.220128631591796875e+01,1.547195548737682370e-03
9.953713989257812500e+01,1.612627607186500672e-03
1.068729934692382812e+02,1.733949548893684448e-03
1.142088394165039062e+02,1.588092236907243104e-03
1.215446929931640625e+02,1.720317870050180626e-03
1.288805389404296875e+02,1.575823713188646228e-03
1.362164001464843750e+02,1.345445302571121387e-03
1.435522460937500000e+02,1.147788552339827151e-03
1.508880920410156250e+02,9.896609133001358846e-04
1.582239532470703125e+02,9.746640236457464711e-04
1.655597991943359375e+02,1.014197960737329637e-03
1.728956604003906250e+02,9.324058631799867717e-04
1.802315063476562500e+02,8.833337077389643655e-04
1.875673522949218750e+02,9.705765430712078078e-04
1.949032135009765625e+02,1.001927352978494636e-03
2.022390594482421875e+02,1.252752588598932603e-03


==> data_m/data_batch_hs_40db_rev.txt <==
-4.126002502441406250e+02,6.199297735803365885e-06
-3.964693603515625000e+02,0.000000000000000000e+00
-3.803385009765625000e+02,0.000000000000000000e+00
-3.642076416015625000e+02,0.000000000000000000e+00
-3.480767517089843750e+02,6.199286007525866688e-06
-3.319458923339843750e+02,6.199297735803365885e-06
-3.158150329589843750e+02,6.199297735803365885e-06
-2.996841430664062500e+02,2.479714403010346675e-05
-2.835532836914062500e+02,2.479719094321346354e-05
-2.674224243164062500e+02,3.099648867901683450e-05
-2.512915344238281250e+02,9.298929011288800455e-05
-2.351606750488281250e+02,1.053880615086572319e-04
-2.190298004150390625e+02,1.983773398930901966e-04
-2.028989257812500000e+02,3.161638854546125195e-04
-1.867680664062500000e+02,5.889332849013198014e-04
-1.706371917724609375e+02,6.075306034225888118e-04
-1.545063171386718750e+02,1.109673245026973360e-03
-1.383754577636718750e+02,1.605618113573071800e-03
-1.222445831298828125e+02,1.977574107059243153e-03
-1.061137084960937500e+02,2.132556403850720088e-03
-8.998284149169921875e+01,2.448721447473282877e-03
-7.385196685791015625e+01,3.186436022032761422e-03
-5.772109985351562500e+01,3.744374061452818061e-03
-4.159022903442382812e+01,4.289910989684318950e-03
-2.545936012268066406e+01,4.221719262154790576e-03
-9.328490257263183594e+00,3.979946322799614127e-03
6.802379608154296875e+00,3.291824762315568795e-03
2.293324851989746094e+01,3.384814562608686947e-03
3.906411743164062500e+01,3.186437152345906586e-03
5.519498825073242188e+01,3.081048788833969359e-03
7.132585906982421875e+01,2.975660802093169858e-03
8.745672607421875000e+01,2.802081251285883697e-03
1.035876007080078125e+02,2.430122413690355247e-03
1.197184677124023438e+02,2.293739077380037208e-03
1.358493347167968750e+02,1.779197608670461412e-03
1.519802093505859375e+02,1.469232173583199467e-03
1.681110839843750000e+02,1.419637838609927013e-03
1.842419433593750000e+02,8.493037898050611245e-04
2.003728179931640625e+02,7.253171489841111347e-04
2.165036926269531250e+02,5.331391009626800220e-04
2.326345520019531250e+02,3.843564596198087153e-04
2.487654266357421875e+02,2.603702586096809271e-04
2.648963012695312500e+02,1.363844211764995203e-04
2.810271606445312500e+02,1.301852524518706887e-04
2.971580505371093750e+02,9.298929011288800455e-05
3.132889099121093750e+02,1.859789320741009935e-05
3.294197692871093750e+02,2.479719094321346354e-05
3.455506591796875000e+02,0.000000000000000000e+00
3.616815185546875000e+02,1.239859547160673177e-05


==> data_m/data_batch_hs_nwj_2.txt <==
-5.942207336425781250e+00,1.059654689781667320e-04
-5.847837448120117188e+00,1.059660044060876721e-04
-5.753467082977294922e+00,0.000000000000000000e+00
-5.659097194671630859e+00,0.000000000000000000e+00
-5.564726829528808594e+00,0.000000000000000000e+00
-5.470356464385986328e+00,0.000000000000000000e+00
-5.375986576080322266e+00,0.000000000000000000e+00
-5.281616210937500000e+00,1.059654689781667320e-04
-5.187246322631835938e+00,2.119320088121753442e-04
-5.092875957489013672e+00,0.000000000000000000e+00
-4.998505592346191406e+00,0.000000000000000000e+00
-4.904135704040527344e+00,0.000000000000000000e+00
-4.809765338897705078e+00,1.059654689781667320e-04
-4.715395450592041016e+00,3.178980132182630163e-04
-4.621025085449218750e+00,1.059654689781667320e-04
-4.526654720306396484e+00,6.357928138690004463e-04
-4.432284832000732422e+00,9.536940396547890489e-04
-4.337914466857910156e+00,9.536892208035005611e-04
-4.243544578552246094e+00,1.907388079309578098e-03
-4.149174213409423828e+00,1.483516565694334302e-03
-4.054803848266601562e+00,1.801412972628834526e-03
-3.960433959960937500e+00,2.119320088121753442e-03
-3.866063833236694336e+00,3.073006364052074599e-03
-3.771693468093872070e+00,3.390895007301335425e-03
-3.677323341369628906e+00,4.238629467658033660e-03
-3.582953214645385742e+00,5.510218307955444018e-03
-3.488583087921142578e+00,6.357944201487050924e-03
-3.394212961196899414e+00,9.430950565539124655e-03
-3.299842596054077148e+00,1.080847783577300845e-02
-3.205472469329833984e+00,1.229202545620829840e-02
-3.111102342605590820e+00,1.716644934401503550e-02
-3.016732215881347656e+00,1.716644934401503550e-02
-2.922362089157104492e+00,2.172297602174742132e-02
-2.827991962432861328e+00,2.458405091241659679e-02
-2.733621597290039062e+00,2.935243490695218366e-02
-2.639251470565795898e+00,3.062409790382929209e-02
-2.544881343841552734e+00,3.899539110245391071e-02
-2.450511217117309570e+00,4.535333530394096424e-02
-2.356141090393066406e+00,5.224110818888526298e-02
-2.261770725250244141e+00,6.018838637959870314e-02
-2.167400598526000977e+00,6.940755753290030194e-02
-2.073030471801757812e+00,8.191151446249150814e-02
-1.978660345077514648e+00,8.752769850713838784e-02
-1.884290099143981934e+00,9.664062978519141756e-02
-1.789919972419738770e+00,1.124296466296293567e-01
-1.695549726486206055e+00,1.257811705647173262e-01
-1.601179599761962891e+00,1.360600059118228788e-01
-1.506809473037719727e+00,1.405105668528638385e-01
-1.412439227104187012e+00,1.568290921952667782e-01
-1.318069100379943848e+00,1.760090886444998504e-01
-1.223698973655700684e+00,1.878772511539423540e-01
-1.129328727722167969e+00,2.040897510595160447e-01
-1.034958600997924805e+00,2.173357259541656705e-01
-9.405884146690368652e-01,2.297335720461904929e-01
-8.462182283401489258e-01,2.413897957201208422e-01
-7.518480420112609863e-01,2.569667491752822830e-01
-6.574779152870178223e-01,2.592981576839802349e-01
-5.631077289581298828e-01,2.692587668677905999e-01
-4.687375426292419434e-01,2.724377369606806876e-01
-3.743673861026763916e-01,2.915116495780721850e-01
-2.799971997737884521e-01,2.875908277367901777e-01
-1.856270283460617065e-01,2.724377799789202137e-01
-9.125685691833496094e-02,2.476418093390651554e-01
3.113315207883715630e-03,2.531520250368107239e-01
9.748348593711853027e-02,5.818575845446327666e-01
1.918536573648452759e-01,3.397259909033131242e-01
2.862238287925720215e-01,3.160956428149042652e-01
3.805940151214599609e-01,3.088899273591537153e-01
4.749641716480255127e-01,3.099496819396078129e-01
5.693343281745910645e-01,2.957502777071608357e-01
6.637045145034790039e-01,2.722258056211547261e-01
7.580747008323669434e-01,2.728615996397327215e-01
8.524448871612548828e-01,2.513505686778431114e-01
9.468150138854980469e-01,2.408601194996677908e-01
1.041185259819030762e+00,2.308990485766799217e-01
1.135555386543273926e+00,2.154283426937195767e-01
1.229925513267517090e+00,1.942351953554293797e-01
1.324295759201049805e+00,1.786580063792025386e-01
1.418665885925292969e+00,1.733599452272135688e-01
1.513036012649536133e+00,1.578889476702617645e-01
1.607406258583068848e+00,1.401924925502283370e-01
1.701776385307312012e+00,1.264171238729008551e-01
1.796146631240844727e+00,1.179397159549539914e-01
1.890516757965087891e+00,1.058597709547593885e-01
1.984886884689331055e+00,9.155439650141354579e-02
2.079257011413574219e+00,8.424276066970341759e-02
2.173627376556396484e+00,7.131476062230621138e-02
2.267997503280639648e+00,6.633455116884823255e-02
2.362367630004882812e+00,5.806922370691506435e-02
2.456737756729125977e+00,5.118145082197075868e-02
2.551107883453369141e+00,4.397578072695209478e-02
2.645478248596191406e+00,3.719387961133652221e-02
2.739848375320434570e+00,3.136585806066945203e-02
2.834218502044677734e+00,2.331246207211918817e-02
2.928588628768920898e+00,2.341842780881063860e-02
3.022958755493164062e+00,2.151104454836452046e-02
3.117328882217407227e+00,1.631872345048343206e-02
3.211699247360229492e+00,1.483516565694334259e-02
3.306069374084472656e+00,1.176219677275104451e-02
3.400439500808715820e+00,7.947430251858813438e-03
3.494809627532958984e+00,6.251978464795599627e-03
3.589179754257202148e+00,6.251978464795599627e-03
3.683550119400024414e+00,5.404238917886504227e-03
3.777920246124267578e+00,3.708800784200779344e-03
3.872290372848510742e+00,3.708800784200779344e-03
3.966660499572753906e+00,2.119314733829016830e-03
4.061030864715576172e+00,1.695447503650667712e-03
4.155400753021240234e+00,1.695456070497402754e-03
4.249771118164062500e+00,8.477237518253338561e-04
4.344141006469726562e+00,4.238640176243506884e-04
4.438511371612548828e+00,6.357928138690004463e-04
4.532881736755371094e+00,2.119309379563334640e-04
4.627251625061035156e+00,3.178980132182630163e-04
4.721621990203857422e+00,4.238618759126669281e-04
4.815991878509521484e+00,2.119320088121753442e-04
4.910362243652343750e+00,1.059654689781667320e-04
5.004732608795166016e+00,3.178964069345002232e-04
5.099102497100830078e+00,1.059660044060876721e-04
5.193472862243652344e+00,0.000000000000000000e+00
5.287842750549316406e+00,0.000000000000000000e+00
5.382213115692138672e+00,0.000000000000000000e+00
5.476583480834960938e+00,0.000000000000000000e+00
5.570953369140625000e+00,0.000000000000000000e+00
5.665323734283447266e+00,0.000000000000000000e+00
5.759693622589111328e+00,0.000000000000000000e+00
5.854063987731933594e+00,1.059654689781667320e-04


==> data_m/data_batch_hs_nwj_20.txt <==
-2.173628616333007812e+01,6.297647553274839105e-03
-2.100108909606933594e+01,3.903715245618814226e-03
-2.026589393615722656e+01,4.107752831725705774e-03
-1.953069877624511719e+01,4.189363815137474648e-03
-1.879550170898437500e+01,4.406981671012179767e-03
-1.806030654907226562e+01,4.094151001157076905e-03
-1.732511138916015625e+01,4.298178459686499524e-03
-1.658991432189941406e+01,4.434185261573984037e-03
-1.585471916198730469e+01,5.631157855412059245e-03
-1.511952304840087891e+01,7.984264186823606529e-03
-1.438432788848876953e+01,8.881995361314190540e-03
-1.364913177490234375e+01,1.006534156430914650e-02
-1.291393566131591797e+01,1.107187572074006150e-02
-1.217874050140380859e+01,1.326178480441245894e-02
-1.144354438781738281e+01,1.497559603014104145e-02
-1.070834827423095703e+01,1.522042866278639807e-02
-9.973153114318847656e+00,1.781839804490289308e-02
-9.237957000732421875e+00,2.079717196193065637e-02
-8.502760887145996094e+00,3.254913832890782288e-02
-7.767565727233886719e+00,3.405898374384491722e-02
-7.032369613647460938e+00,3.641205319953457614e-02
-6.297173976898193359e+00,3.192347563945656386e-02
-5.561978340148925781e+00,3.125698637386926937e-02
-4.826782226562500000e+00,3.551433354650159607e-02
-4.091586589813232422e+00,3.423578533639206473e-02
-3.356390714645385742e+00,3.648007409437238613e-02
-2.621195077896118164e+00,3.578639301551351376e-02
-1.885999202728271484e+00,3.497027237010865569e-02
-1.150803446769714355e+00,3.575918357379903600e-02
-4.156076610088348389e-01,3.560956355884590391e-02
3.195881545543670654e-01,3.779945344045691075e-02
1.054783940315246582e+00,4.145834596155932583e-02
1.789979696273803711e+00,4.088706954082917816e-02
2.525175571441650391e+00,3.896920666680719209e-02
3.260371208190917969e+00,3.808510089070233501e-02
3.995567083358764648e+00,3.966289935092837116e-02
4.730762958526611328e+00,4.143113560457058198e-02
5.465958595275878906e+00,4.476359536832191788e-02
6.201154232025146484e+00,4.239687838439970546e-02
6.936350345611572266e+00,4.069662427082833267e-02
7.671545982360839844e+00,3.713297336843477542e-02
8.406742095947265625e+00,3.374609786628512964e-02
9.141937255859375000e+00,3.007364738723686953e-02
9.877133369445800781e+00,2.743485666920479626e-02
1.061232948303222656e+01,2.558501011143986953e-02
1.134752464294433594e+01,2.138207765388347101e-02
1.208272075653076172e+01,2.067475564560797979e-02
1.281791687011718750e+01,1.761434773754100638e-02
1.355311203002929688e+01,1.594134542643220812e-02
1.428830814361572266e+01,1.452673620362455315e-02
1.502350425720214844e+01,1.349299842134415311e-02
1.575869941711425781e+01,1.146634316935354198e-02
1.649389457702636719e+01,1.120790838854960648e-02
1.722909164428710938e+01,1.002452312202462004e-02
1.796428680419921875e+01,9.290050278373034043e-03
1.869948196411132812e+01,8.405931291412205297e-03
1.943467903137207031e+01,8.011457420451154401e-03
2.016987419128417969e+01,6.664896978627799472e-03
2.090506935119628906e+01,6.392860367255236848e-03
2.164026641845703125e+01,5.549532474607931330e-03
2.237546157836914062e+01,5.087084632666933129e-03
2.311065673828125000e+01,4.611020562764947886e-03
2.384585380554199219e+01,4.189352946517751683e-03
2.458104896545410156e+01,4.284576629117871523e-03
2.531624412536621094e+01,3.318846658745271735e-03
2.605144119262695312e+01,2.937987780674786945e-03
2.678663635253906250e+01,2.924393572255054932e-03
2.752183151245117188e+01,1.972265432451083579e-03
2.825702857971191406e+01,2.353110583596009896e-03
2.899222373962402344e+01,1.809043465627545614e-03
2.972741889953613281e+01,1.523405023686354338e-03
3.046261596679687500e+01,1.156152598876652397e-03
3.119781112670898438e+01,1.183359259470650191e-03
3.193300628662109375e+01,1.074544614921624881e-03
3.266820144653320312e+01,6.936933590000362963e-04
3.340340042114257812e+01,7.072915196546428586e-04
3.413859558105468750e+01,5.304713921764983315e-04
3.487379074096679688e+01,5.168695616078702220e-04
3.560898590087890625e+01,4.216567476274730758e-04
3.634418106079101562e+01,4.080549170588449121e-04
3.707937622070312500e+01,4.352585781961012396e-04
3.781457519531250000e+01,2.448316798804532472e-04
3.854977035522460938e+01,2.312311196666787835e-04
3.928496551513671875e+01,1.768237973921661015e-04
4.002016067504882812e+01,9.521281398039714615e-05
4.075535583496093750e+01,1.360183056862816374e-04
4.149055099487304688e+01,5.440732227451265494e-05
4.222574996948242188e+01,6.800879996679257318e-05
4.296094512939453125e+01,1.360183056862816374e-05
4.369614028930664062e+01,5.440732227451265494e-05
4.443133544921875000e+01,4.080549170588448443e-05
4.516653060913085938e+01,2.720366113725632747e-05
4.590172576904296875e+01,8.161098341176896886e-05
4.663692474365234375e+01,1.360175999335851599e-05
4.737211990356445312e+01,1.360183056862816374e-05
4.810731506347656250e+01,0.000000000000000000e+00
4.884251022338867188e+01,2.720366113725632747e-05


==> data_m/data_batch_hs_nwj_40.txt <==
-4.250989685058593750e+02,1.340374444203559545e-06
-4.176383666992187500e+02,0.000000000000000000e+00
-4.101777648925781250e+02,0.000000000000000000e+00
-4.027171325683593750e+02,0.000000000000000000e+00
-3.952565307617187500e+02,1.340374444203559545e-06
-3.877959289550781250e+02,1.340374444203559545e-06
-3.803353271484375000e+02,0.000000000000000000e+00
-3.728747253417968750e+02,4.021123332610678423e-06
-3.654141235351562500e+02,1.340374444203559545e-06
-3.579534912109375000e+02,0.000000000000000000e+00
-3.504928894042968750e+02,5.361497776814238180e-06
-3.430322875976562500e+02,1.206336999783203612e-05
-3.355716857910156250e+02,1.072299555362847636e-05
-3.281110839843750000e+02,1.340374444203559418e-05
-3.206504821777343750e+02,9.382621109424916603e-06
-3.131898498535156250e+02,2.144590338282816077e-05
-3.057292480468750000e+02,3.484973554929254690e-05
-2.982686462402343750e+02,2.010561666305339296e-05
-2.908080444335937500e+02,3.887085888190322617e-05
-2.833474426269531250e+02,5.093422887973526398e-05
-2.758868408203125000e+02,4.423235665871746519e-05
-2.684262084960937500e+02,9.114508937701968326e-05
-2.609656066894531250e+02,1.246548233109310438e-04
-2.535050048828125000e+02,1.447604399739844266e-04
-2.460444030761718750e+02,1.434200655297808804e-04
-2.385837860107421875e+02,1.876520383933374036e-04
-2.311231842041015625e+02,2.090984132957552678e-04
-2.236625823974609375e+02,2.747767610617297095e-04
-2.162019653320312500e+02,2.989028897265303309e-04
-2.087413635253906250e+02,3.873682143748287290e-04
-2.012807617187500000e+02,4.450043154755817850e-04
-1.938201599121093750e+02,5.039807910205384685e-04
-1.863595428466796875e+02,6.634839928907287042e-04
-1.788989410400390625e+02,7.546308120866039668e-04
-1.714383392333984375e+02,8.149476620757642236e-04
-1.639777221679687500e+02,9.891943166734501469e-04
-1.565171203613281250e+02,1.128595282019397017e-03
-1.490565185546875000e+02,1.182210259787539516e-03
-1.415959014892578125e+02,1.336350587701124349e-03
-1.341352996826171875e+02,1.495857879731172417e-03
-1.266746902465820312e+02,1.690210445690000030e-03
-1.192140808105468750e+02,1.880543422127731786e-03
-1.117534790039062500e+02,2.034688406301003467e-03
-1.042928695678710938e+02,2.207594452062989696e-03
-9.683226776123046875e+01,2.397929880680168147e-03
-8.937165832519531250e+01,2.581558539570927291e-03
-8.191104888916015625e+01,2.806741215919793513e-03
-7.445044708251953125e+01,2.980992763908716248e-03
-6.698983764648437500e+01,3.144515230443092196e-03
-5.952922821044921875e+01,3.237000972514948206e-03
-5.206862258911132812e+01,3.488992894296979574e-03
-4.460801696777343750e+01,3.619009148905817652e-03
-3.714741134643554688e+01,3.702112321954766257e-03
-2.968680191040039062e+01,3.943377582252164532e-03
-2.222619628906250000e+01,3.881722405641203130e-03
-1.476558876037597656e+01,3.643134945175862185e-03
-7.304982185363769531e+00,4.061331970175685070e-03
1.556243896484375000e-01,3.917911996311394980e-03
7.616230964660644531e+00,3.920592743486429194e-03
1.507683753967285156e+01,3.947400215236763522e-03
2.253744506835937500e+01,3.706132495736297935e-03
2.999805068969726562e+01,3.887083900676619169e-03
3.745866012573242188e+01,3.625709163831443167e-03
4.491926574707031250e+01,3.501056258126665228e-03
5.237987136840820312e+01,3.499715884367811218e-03
5.984047698974609375e+01,3.443420186495943242e-03
6.730108642578125000e+01,3.199470526456804197e-03
7.476169586181640625e+01,3.111005903605463911e-03
8.222229766845703125e+01,2.962227521689867089e-03
8.968290710449218750e+01,2.812102708213814334e-03
9.714351654052734375e+01,2.700851743112886536e-03
1.046041183471679688e+02,2.414014374010611027e-03
1.120647277832031250e+02,2.344312505560515198e-03
1.195253295898437500e+02,2.061495895185074499e-03
1.269859390258789062e+02,1.836311110702061643e-03
1.344465484619140625e+02,1.718358280233608145e-03
1.419071502685546875e+02,1.667425808589228283e-03
1.493677673339843750e+02,1.481110731604555909e-03
1.568283691406250000e+02,1.237165611999885371e-03
1.642889709472656250e+02,1.135297154240414884e-03
1.717495880126953125e+02,1.026724724352117693e-03
1.792101898193359375e+02,8.886682565069599967e-04
1.866707916259765625e+02,7.586519354192146868e-04
1.941314086914062500e+02,6.661647362963477991e-04
2.015920104980468750e+02,6.514219798829299062e-04
2.090526123046875000e+02,5.093422887973526533e-04
2.165132141113281250e+02,4.302601965893425870e-04
2.239738311767578125e+02,3.726233333810557123e-04
2.314344329833984375e+02,3.149879943878364751e-04
2.388950347900390625e+02,2.828190077269510409e-04
2.463556518554687500e+02,2.372457913972908766e-04
2.538162536621093750e+02,1.863120477442947655e-04
2.612768554687500000e+02,1.688871799696485022e-04
2.687374572753906250e+02,1.179529510899132450e-04
2.761980895996093750e+02,1.005276721070069934e-04
2.836586914062500000e+02,1.045492066478776339e-04
2.911192932128906250e+02,5.897647554495662252e-05
2.985798950195312500e+02,6.299759887756730856e-05
3.060404968261718750e+02,5.093422887973526398e-05
3.135010986328125000e+02,4.021123332610678592e-05
3.209617309570312500e+02,3.216885507424224115e-05
3.284223327636718750e+02,1.474411888623915563e-05
3.358829345703125000e+02,2.278636555146051586e-05
3.433435363769531250e+02,1.206336999783203612e-05
3.508041381835937500e+02,5.361497776814238180e-06
3.582647399902343750e+02,8.042246665221356846e-06
3.657253723144531250e+02,1.072295169141408038e-05
3.731859741210937500e+02,1.072299555362847636e-05
3.806465759277343750e+02,1.340374444203559545e-06
3.881071777343750000e+02,1.340374444203559545e-06
3.955677795410156250e+02,5.361497776814238180e-06
4.030283813476562500e+02,0.000000000000000000e+00
4.104890136718750000e+02,1.340368961426760048e-06
4.179496154785156250e+02,1.340374444203559545e-06
4.254102172851562500e+02,0.000000000000000000e+00
4.328708190917968750e+02,1.340374444203559545e-06


==> data_m/data_batch_nwj_20.txt <==
-4.465543365478515625e+01,1.333265519942222905e-05
-4.390539550781250000e+01,0.000000000000000000e+00
-4.315535354614257812e+01,1.333258738982499224e-05
-4.240531539916992188e+01,1.333265519942222905e-05
-4.165527725219726562e+01,0.000000000000000000e+00
-4.090523910522460938e+01,0.000000000000000000e+00
-4.015520095825195312e+01,0.000000000000000000e+00
-3.940515899658203125e+01,0.000000000000000000e+00
-3.865512084960937500e+01,1.333265519942222905e-05
-3.790508270263671875e+01,1.333265519942222905e-05
-3.715504455566406250e+01,3.999796559826669222e-05
-3.640500259399414062e+01,3.999776216947497671e-05
-3.565496444702148438e+01,3.999796559826669222e-05
-3.490492630004882812e+01,1.066612415953778324e-04
-3.415488815307617188e+01,7.999593119653338445e-05
-3.340485000610351562e+01,1.199938967948000699e-04
-3.265480804443359375e+01,1.866562234575498507e-04
-3.190476989746093750e+01,2.933184143872890628e-04
-3.115473175048828125e+01,3.066510695867113003e-04
-3.040469169616699219e+01,4.666417453088087084e-04
-2.965465354919433594e+01,5.333062079768891755e-04
-2.890461540222167969e+01,5.999694839740003088e-04
-2.815457534790039062e+01,6.399658221377947350e-04
-2.740453720092773438e+01,9.599511743584005592e-04
-2.665449714660644531e+01,1.053277082268453801e-03
-2.590445899963378906e+01,1.399928795939334343e-03
-2.515441894531250000e+01,1.626579797933561632e-03
-2.440438079833984375e+01,1.586585968731245343e-03
-2.365434265136718750e+01,2.026563590312179235e-03
-2.290430259704589844e+01,2.733187365380165563e-03
-2.215426445007324219e+01,3.226502558260179419e-03
-2.140422439575195312e+01,3.666470855997782871e-03
-2.065418624877929688e+01,4.399776215809335887e-03
-1.990414619445800781e+01,4.586421725320862647e-03
-1.915410804748535156e+01,5.293064114170626180e-03
-1.840406990051269531e+01,6.386341840523248464e-03
-1.765402984619140625e+01,7.959574912838822403e-03
-1.690399169921875000e+01,8.906213673214050108e-03
-1.615395164489746094e+01,9.666150438539609230e-03
-1.540391349792480469e+01,1.175940188589040709e-02
-1.465387439727783203e+01,1.282599799357384170e-02
-1.390383529663085938e+01,1.430592083898620838e-02
-1.315379619598388672e+01,1.617249019356036335e-02
-1.240375709533691406e+01,1.739909291228052338e-02
-1.165371894836425781e+01,1.831906824400614253e-02
-1.090367984771728516e+01,1.997229209394346672e-02
-1.015364074707031250e+01,2.146554757760279347e-02
-9.403601646423339844e+00,2.449205645966231679e-02
-8.653562545776367188e+00,2.581198764611118343e-02
-7.903523921966552734e+00,2.770523989077812443e-02
-7.153484821319580078e+00,3.059840477676919676e-02
-6.403445720672607422e+00,3.143836098632756676e-02
-5.653406620025634766e+00,3.407822335922530005e-02
-4.903367996215820312e+00,3.619813585344688195e-02
-4.153328895568847656e+00,3.950460712573731353e-02
-3.403290033340454102e+00,3.802469636742023679e-02
-2.653250932693481445e+00,3.983792308191126674e-02
-1.903211951255798340e+00,4.457101674358444898e-02
-1.153173089027404785e+00,4.714422382720825228e-02
-4.031340777873992920e-01,3.438487950394983339e-02
3.469048738479614258e-01,3.145169862342677564e-02
1.096943855285644531e+00,3.162502294818495679e-02
1.846982836723327637e+00,3.178501463257712989e-02
2.597021818161010742e+00,3.446487534614591647e-02
3.347060680389404297e+00,3.382491398462311727e-02
4.097099781036376953e+00,3.687807739108653338e-02
4.847138881683349609e+00,3.795802108909015343e-02
5.597177505493164062e+00,3.687810083632930142e-02
6.347216606140136719e+00,3.633143922296124678e-02
7.097255706787109375e+00,3.486484901579584017e-02
7.847294330596923828e+00,3.486487118112838873e-02
8.597333908081054688e+00,3.243828823221633906e-02
9.347372055053710938e+00,2.993181092270290680e-02
1.009741115570068359e+01,2.683860079112697014e-02
1.084745025634765625e+01,2.498536407479977350e-02
1.159748935699462891e+01,2.238549961664291002e-02
1.234752845764160156e+01,2.067892192103225682e-02
1.309756755828857422e+01,1.794573108040581344e-02
1.384760665893554688e+01,1.591917006686815669e-02
1.459764480590820312e+01,1.323932661302627302e-02
1.534768390655517578e+01,1.229269246369551170e-02
1.609772300720214844e+01,1.093276336250576831e-02
1.684776115417480469e+01,9.839499537173605759e-03
1.759780120849609375e+01,8.639538598860229193e-03
1.834783935546875000e+01,7.266297083685114948e-03
1.909787940979003906e+01,6.719641132446845314e-03
1.984791755676269531e+01,5.359727390167736555e-03
2.059795761108398438e+01,5.079728713218745716e-03
2.134799575805664062e+01,4.413108871008757962e-03
2.209803390502929688e+01,4.013129215026091379e-03
2.284807395935058594e+01,3.053170276449062442e-03
2.359811210632324219e+01,2.906518833474046153e-03
2.434815216064453125e+01,2.479867560783954612e-03
2.509819030761718750e+01,1.893237038317956535e-03
2.584823036193847656e+01,1.426590478515500811e-03
2.659826850891113281e+01,1.173273657549156251e-03
2.734830665588378906e+01,1.066612415953778351e-03
2.809834671020507812e+01,7.999572776722435000e-04
2.884838485717773438e+01,7.199633807688003923e-04
2.959842491149902344e+01,5.733027156651078309e-04
3.034846305847167969e+01,4.399776215809335670e-04
3.109850311279296875e+01,3.066502897743599975e-04
3.184854125976562500e+01,3.066510695867113003e-04
3.259857940673828125e+01,3.999796559826669087e-04
3.334861755371093750e+01,1.466592071936445314e-04
3.409865951538085938e+01,1.466584612880749078e-04
3.484869766235351562e+01,1.866571727919112168e-04
3.559873580932617188e+01,9.332858639595560842e-05
3.634877395629882812e+01,1.066612415953778324e-04
3.709881591796875000e+01,2.666517477964998448e-05
3.784885406494140625e+01,5.333062079768891619e-05
3.859889221191406250e+01,3.999796559826669222e-05
3.934893035888671875e+01,2.666531039884445810e-05
4.009896850585937500e+01,1.333265519942222905e-05
4.084901046752929688e+01,1.333258738982499224e-05
4.159904861450195312e+01,0.000000000000000000e+00
4.234908676147460938e+01,1.333265519942222905e-05


==> data_m/data_batch_test-hist-2.txt <==
-3.991536617279052734e+00,6.746929208306497519e-03
-3.412569284439086914e+00,1.012038964488452125e-02
-2.833601951599121094e+00,3.373463214961507084e-02
-2.254634857177734375e+00,6.409582747891172383e-02
-1.675667643547058105e+00,1.349385563822894096e-01
-1.096700429916381836e+00,2.395159375785636813e-01
-5.177332162857055664e-01,2.091547623925485710e-01
6.123399734497070312e-02,1.990343706638768584e-01
6.402012109756469727e-01,3.643341022321813782e-01
1.219168424606323242e+00,1.821670511160906891e-01
1.798135638236999512e+00,1.315650924727321536e-01
2.377102851867675781e+00,9.445698946760257286e-02
2.956069946289062500e+00,4.385503985399223648e-02
3.535037279129028320e+00,1.349385285984602834e-02


==> data_m/data_batch_test-mine-20.txt <==
-8.800585746765136719e+00,7.702346432587544884e-04
-8.293435096740722656e+00,3.851173216293772442e-04
-7.786283969879150391e+00,1.155350878595075249e-03
-7.279132843017578125e+00,5.391637433443684929e-03
-6.771982192993164062e+00,4.236290537923148927e-03
-6.264831542968750000e+00,8.472581075846297854e-03
-5.757680416107177734e+00,1.309397662407751906e-02
-5.250529766082763672e+00,2.156657001124512654e-02
-4.743379116058349609e+00,2.079633536798636967e-02
-4.236227989196777344e+00,3.427540939832056377e-02
-3.729077339172363281e+00,5.622712895788907483e-02
-3.221926450729370117e+00,6.855085102331999469e-02
-2.714775562286376953e+00,8.280018522479662413e-02
-2.207624673843383789e+00,9.242811373930784336e-02
-1.700473904609680176e+00,1.186161071803067540e-01
-1.193323135375976562e+00,1.062923557849501932e-01
-6.861723065376281738e-01,1.205416791687542732e-01
-1.790214478969573975e-01,1.340207649219963826e-01
3.281293809413909912e-01,1.798497257885247336e-01
8.352802395820617676e-01,1.775390018075871656e-01
1.342431068420410156e+00,1.432635931334715340e-01
1.849581837654113770e+00,1.367166170422366711e-01
2.356732606887817383e+00,1.274738034957192678e-01
2.863883495330810547e+00,1.043667450973017746e-01
3.371034383773803711e+00,8.010436524073347164e-02
3.878185272216796875e+00,4.698429115081482338e-02
4.385335922241210938e+00,3.543079358990270517e-02
4.892487049102783203e+00,2.118143277424304818e-02
5.399637699127197266e+00,1.193863697051069338e-02
5.906788349151611328e+00,8.472581075846297854e-03
6.413939476013183594e+00,3.851169595316917497e-03
6.921090126037597656e+00,1.925586608146886329e-03
7.428240776062011719e+00,1.925586608146886329e-03
7.935391902923583984e+00,3.851169595316917497e-04
8.442543029785156250e+00,3.851169595316917497e-04
8.949693679809570312e+00,0.000000000000000000e+00
9.456844329833984375e+00,3.851173216293772442e-04


==> data_m/data_poisson_in_2point.txt <==
8.333333333333333703e-01,1.260000000000000000e+02
1.666666666666666741e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
3.333333333333333481e+00,0.000000000000000000e+00
4.166666666666666963e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.833333333333333925e+00,0.000000000000000000e+00
6.666666666666666963e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
8.333333333333333925e+00,0.000000000000000000e+00
9.166666666666667851e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.083333333333333393e+01,0.000000000000000000e+00
1.166666666666666785e+01,0.000000000000000000e+00
1.250000000000000000e+01,0.000000000000000000e+00
1.333333333333333393e+01,0.000000000000000000e+00
1.416666666666666785e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.583333333333333393e+01,0.000000000000000000e+00
1.666666666666666785e+01,0.000000000000000000e+00
1.750000000000000000e+01,0.000000000000000000e+00
1.833333333333333570e+01,0.000000000000000000e+00
1.916666666666666785e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.083333333333333570e+01,0.000000000000000000e+00
2.166666666666666785e+01,0.000000000000000000e+00
2.250000000000000000e+01,0.000000000000000000e+00
2.333333333333333570e+01,0.000000000000000000e+00
2.416666666666666785e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.583333333333333570e+01,0.000000000000000000e+00
2.666666666666666785e+01,0.000000000000000000e+00
2.750000000000000000e+01,0.000000000000000000e+00
2.833333333333333570e+01,0.000000000000000000e+00
2.916666666666666785e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.083333333333333570e+01,0.000000000000000000e+00
3.166666666666666785e+01,0.000000000000000000e+00
3.250000000000000000e+01,0.000000000000000000e+00
3.333333333333333570e+01,0.000000000000000000e+00
3.416666666666667140e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
3.583333333333333570e+01,0.000000000000000000e+00
3.666666666666667140e+01,0.000000000000000000e+00
3.750000000000000000e+01,0.000000000000000000e+00
3.833333333333333570e+01,0.000000000000000000e+00
3.916666666666667140e+01,0.000000000000000000e+00
4.000000000000000000e+01,0.000000000000000000e+00
4.083333333333333570e+01,0.000000000000000000e+00
4.166666666666667140e+01,0.000000000000000000e+00
4.250000000000000000e+01,0.000000000000000000e+00
4.333333333333333570e+01,0.000000000000000000e+00
4.416666666666667140e+01,0.000000000000000000e+00
4.500000000000000000e+01,0.000000000000000000e+00
4.583333333333333570e+01,0.000000000000000000e+00
4.666666666666667140e+01,0.000000000000000000e+00
4.750000000000000000e+01,0.000000000000000000e+00
4.833333333333333570e+01,0.000000000000000000e+00
4.916666666666667140e+01,0.000000000000000000e+00
5.000000000000000000e+01,1.300000000000000000e+02
5.083000000000000000e+01,0.000000000000000000e+00
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/data_poisson_in_3point.txt <==
8.333333333333333703e-01,7.200000000000000000e+01
1.666666666666666741e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
3.333333333333333481e+00,0.000000000000000000e+00
4.166666666666666963e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.833333333333333925e+00,0.000000000000000000e+00
6.666666666666666963e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
8.333333333333333925e+00,0.000000000000000000e+00
9.166666666666667851e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.083333333333333393e+01,0.000000000000000000e+00
1.166666666666666785e+01,0.000000000000000000e+00
1.250000000000000000e+01,0.000000000000000000e+00
1.333333333333333393e+01,0.000000000000000000e+00
1.416666666666666785e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.583333333333333393e+01,0.000000000000000000e+00
1.666666666666666785e+01,0.000000000000000000e+00
1.750000000000000000e+01,0.000000000000000000e+00
1.833333333333333570e+01,0.000000000000000000e+00
1.916666666666666785e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.083333333333333570e+01,0.000000000000000000e+00
2.166666666666666785e+01,0.000000000000000000e+00
2.250000000000000000e+01,0.000000000000000000e+00
2.333333333333333570e+01,0.000000000000000000e+00
2.416666666666666785e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.583333333333333570e+01,8.800000000000000000e+01
2.666666666666666785e+01,0.000000000000000000e+00
2.750000000000000000e+01,0.000000000000000000e+00
2.833333333333333570e+01,0.000000000000000000e+00
2.916666666666666785e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.083333333333333570e+01,0.000000000000000000e+00
3.166666666666666785e+01,0.000000000000000000e+00
3.250000000000000000e+01,0.000000000000000000e+00
3.333333333333333570e+01,0.000000000000000000e+00
3.416666666666667140e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
3.583333333333333570e+01,0.000000000000000000e+00
3.666666666666667140e+01,0.000000000000000000e+00
3.750000000000000000e+01,0.000000000000000000e+00
3.833333333333333570e+01,0.000000000000000000e+00
3.916666666666667140e+01,0.000000000000000000e+00
4.000000000000000000e+01,0.000000000000000000e+00
4.083333333333333570e+01,0.000000000000000000e+00
4.166666666666667140e+01,0.000000000000000000e+00
4.250000000000000000e+01,0.000000000000000000e+00
4.333333333333333570e+01,0.000000000000000000e+00
4.416666666666667140e+01,0.000000000000000000e+00
4.500000000000000000e+01,0.000000000000000000e+00
4.583333333333333570e+01,0.000000000000000000e+00
4.666666666666667140e+01,0.000000000000000000e+00
4.750000000000000000e+01,0.000000000000000000e+00
4.833333333333333570e+01,0.000000000000000000e+00
4.916666666666667140e+01,0.000000000000000000e+00
5.000000000000000000e+01,9.600000000000000000e+01
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/data_poisson_in_4point.txt <==
8.375000000000000222e-01,6.800000000000000000e+01
1.675000000000000044e+00,0.000000000000000000e+00
2.512500000000000178e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
4.187500000000000000e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.862499999999999822e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
7.537500000000000533e+00,0.000000000000000000e+00
8.375000000000000000e+00,0.000000000000000000e+00
9.212500000000000355e+00,0.000000000000000000e+00
1.005000000000000071e+01,0.000000000000000000e+00
1.088750000000000107e+01,0.000000000000000000e+00
1.172499999999999964e+01,0.000000000000000000e+00
1.256250000000000000e+01,0.000000000000000000e+00
1.340000000000000036e+01,0.000000000000000000e+00
1.423750000000000071e+01,0.000000000000000000e+00
1.507500000000000107e+01,0.000000000000000000e+00
1.591249999999999964e+01,0.000000000000000000e+00
1.675000000000000000e+01,0.000000000000000000e+00
1.758750000000000213e+01,5.400000000000000000e+01
1.842500000000000071e+01,0.000000000000000000e+00
1.926249999999999929e+01,0.000000000000000000e+00
2.010000000000000142e+01,0.000000000000000000e+00
2.093750000000000000e+01,0.000000000000000000e+00
2.177500000000000213e+01,0.000000000000000000e+00
2.261250000000000071e+01,0.000000000000000000e+00
2.344999999999999929e+01,0.000000000000000000e+00
2.428750000000000142e+01,0.000000000000000000e+00
2.512500000000000000e+01,0.000000000000000000e+00
2.596250000000000213e+01,0.000000000000000000e+00
2.680000000000000071e+01,0.000000000000000000e+00
2.763749999999999929e+01,0.000000000000000000e+00
2.847500000000000142e+01,0.000000000000000000e+00
2.931250000000000000e+01,0.000000000000000000e+00
3.015000000000000213e+01,0.000000000000000000e+00
3.098750000000000071e+01,0.000000000000000000e+00
3.182499999999999929e+01,0.000000000000000000e+00
3.266250000000000142e+01,0.000000000000000000e+00
3.350000000000000000e+01,0.000000000000000000e+00
3.433749999999999858e+01,6.900000000000000000e+01
3.517500000000000426e+01,0.000000000000000000e+00
3.601250000000000284e+01,0.000000000000000000e+00
3.685000000000000142e+01,0.000000000000000000e+00
3.768750000000000000e+01,0.000000000000000000e+00
3.852499999999999858e+01,0.000000000000000000e+00
3.936250000000000426e+01,0.000000000000000000e+00
4.020000000000000284e+01,0.000000000000000000e+00
4.103750000000000142e+01,0.000000000000000000e+00
4.187500000000000000e+01,0.000000000000000000e+00
4.271249999999999858e+01,0.000000000000000000e+00
4.355000000000000426e+01,0.000000000000000000e+00
4.438750000000000284e+01,0.000000000000000000e+00
4.522500000000000142e+01,0.000000000000000000e+00
4.606250000000000000e+01,0.000000000000000000e+00
4.689999999999999858e+01,0.000000000000000000e+00
4.773750000000000426e+01,0.000000000000000000e+00
4.857500000000000284e+01,0.000000000000000000e+00
4.941250000000000142e+01,0.000000000000000000e+00
5.025000000000000000e+01,6.500000000000000000e+01
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/data_poisson_in_5point.txt <==
8.333333333333333703e-01,6.600000000000000000e+01
1.666666666666666741e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
3.333333333333333481e+00,0.000000000000000000e+00
4.166666666666666963e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.833333333333333925e+00,0.000000000000000000e+00
6.666666666666666963e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
8.333333333333333925e+00,0.000000000000000000e+00
9.166666666666667851e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.083333333333333393e+01,0.000000000000000000e+00
1.166666666666666785e+01,0.000000000000000000e+00
1.250000000000000000e+01,0.000000000000000000e+00
1.333333333333333393e+01,5.700000000000000000e+01
1.416666666666666785e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.583333333333333393e+01,0.000000000000000000e+00
1.666666666666666785e+01,0.000000000000000000e+00
1.750000000000000000e+01,0.000000000000000000e+00
1.833333333333333570e+01,0.000000000000000000e+00
1.916666666666666785e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.083333333333333570e+01,0.000000000000000000e+00
2.166666666666666785e+01,0.000000000000000000e+00
2.250000000000000000e+01,0.000000000000000000e+00
2.333333333333333570e+01,0.000000000000000000e+00
2.416666666666666785e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.583333333333333570e+01,4.700000000000000000e+01
2.666666666666666785e+01,0.000000000000000000e+00
2.750000000000000000e+01,0.000000000000000000e+00
2.833333333333333570e+01,0.000000000000000000e+00
2.916666666666666785e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.083333333333333570e+01,0.000000000000000000e+00
3.166666666666666785e+01,0.000000000000000000e+00
3.250000000000000000e+01,0.000000000000000000e+00
3.333333333333333570e+01,0.000000000000000000e+00
3.416666666666667140e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
3.583333333333333570e+01,0.000000000000000000e+00
3.666666666666667140e+01,0.000000000000000000e+00
3.750000000000000000e+01,0.000000000000000000e+00
3.833333333333333570e+01,4.100000000000000000e+01
3.916666666666667140e+01,0.000000000000000000e+00
4.000000000000000000e+01,0.000000000000000000e+00
4.083333333333333570e+01,0.000000000000000000e+00
4.166666666666667140e+01,0.000000000000000000e+00
4.250000000000000000e+01,0.000000000000000000e+00
4.333333333333333570e+01,0.000000000000000000e+00
4.416666666666667140e+01,0.000000000000000000e+00
4.500000000000000000e+01,0.000000000000000000e+00
4.583333333333333570e+01,0.000000000000000000e+00
4.666666666666667140e+01,0.000000000000000000e+00
4.750000000000000000e+01,0.000000000000000000e+00
4.833333333333333570e+01,0.000000000000000000e+00
4.916666666666667140e+01,0.000000000000000000e+00
5.000000000000000000e+01,4.500000000000000000e+01
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/data_poisson_out-5points-.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
8.836483955383300781e-01,1.281000000000000000e+04
1.716128945350646973e+00,0.000000000000000000e+00
2.548609495162963867e+00,0.000000000000000000e+00
3.381089925765991211e+00,0.000000000000000000e+00
4.213570594787597656e+00,0.000000000000000000e+00
5.046051025390625000e+00,0.000000000000000000e+00
5.878531455993652344e+00,0.000000000000000000e+00
6.711012363433837891e+00,3.410000000000000000e+02
7.543492794036865234e+00,6.690000000000000000e+02
8.375972747802734375e+00,2.310000000000000000e+03
9.208454132080078125e+00,3.772000000000000000e+03
1.004093456268310547e+01,2.118000000000000000e+03
1.087341499328613281e+01,1.536000000000000000e+03
1.170589542388916016e+01,1.081000000000000000e+03
1.253837585449218750e+01,5.020000000000000000e+02
1.337085628509521484e+01,3.350000000000000000e+02
1.420333671569824219e+01,1.060000000000000000e+02
1.503581714630126953e+01,0.000000000000000000e+00
1.586829757690429688e+01,0.000000000000000000e+00
1.670077896118164062e+01,0.000000000000000000e+00
1.753325843811035156e+01,0.000000000000000000e+00
1.836573982238769531e+01,0.000000000000000000e+00
1.919821929931640625e+01,0.000000000000000000e+00
2.003070068359375000e+01,0.000000000000000000e+00
2.086318206787109375e+01,0.000000000000000000e+00
2.169566154479980469e+01,0.000000000000000000e+00
2.252814292907714844e+01,0.000000000000000000e+00
2.336062240600585938e+01,0.000000000000000000e+00
2.419310379028320312e+01,0.000000000000000000e+00
2.502558326721191406e+01,0.000000000000000000e+00
2.585806465148925781e+01,0.000000000000000000e+00
2.669054412841796875e+01,0.000000000000000000e+00
2.752302551269531250e+01,0.000000000000000000e+00
2.835550689697265625e+01,0.000000000000000000e+00
2.918798637390136719e+01,0.000000000000000000e+00
3.002046775817871094e+01,0.000000000000000000e+00
3.085294723510742188e+01,0.000000000000000000e+00
3.168542861938476562e+01,0.000000000000000000e+00
3.251791000366210938e+01,0.000000000000000000e+00
3.335038757324218750e+01,0.000000000000000000e+00
3.418286895751953125e+01,0.000000000000000000e+00
3.501535034179687500e+01,0.000000000000000000e+00
3.584783172607421875e+01,0.000000000000000000e+00
3.668031311035156250e+01,0.000000000000000000e+00
3.751279067993164062e+01,0.000000000000000000e+00
3.834527206420898438e+01,0.000000000000000000e+00
3.917775344848632812e+01,0.000000000000000000e+00
4.001023483276367188e+01,0.000000000000000000e+00
4.084271240234375000e+01,0.000000000000000000e+00
4.167519378662109375e+01,0.000000000000000000e+00
4.250767517089843750e+01,0.000000000000000000e+00
4.334015655517578125e+01,0.000000000000000000e+00
4.417263793945312500e+01,0.000000000000000000e+00
4.500511550903320312e+01,0.000000000000000000e+00
4.583759689331054688e+01,0.000000000000000000e+00
4.667007827758789062e+01,0.000000000000000000e+00
4.750255966186523438e+01,0.000000000000000000e+00
4.833503723144531250e+01,0.000000000000000000e+00
4.916751861572265625e+01,0.000000000000000000e+00
5.000000000000000000e+01,3.842000000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/data_poisson_out_3points_.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
5.370538711547851562e+00,1.605000000000000000e+03
6.126970291137695312e+00,7.393000000000000000e+03
6.883401870727539062e+00,7.593000000000000000e+03
7.639833450317382812e+00,3.379000000000000000e+03
8.396265029907226562e+00,1.094000000000000000e+03
9.152696609497070312e+00,9.800000000000000000e+01
9.909128189086914062e+00,1.070000000000000000e+02
1.066555976867675781e+01,0.000000000000000000e+00
1.142199134826660156e+01,0.000000000000000000e+00
1.217842292785644531e+01,0.000000000000000000e+00
1.293485450744628906e+01,0.000000000000000000e+00
1.369128608703613281e+01,0.000000000000000000e+00
1.444771766662597656e+01,0.000000000000000000e+00
1.520414924621582031e+01,0.000000000000000000e+00
1.596058082580566406e+01,0.000000000000000000e+00
1.671701240539550781e+01,0.000000000000000000e+00
1.747344398498535156e+01,0.000000000000000000e+00
1.822987556457519531e+01,0.000000000000000000e+00
1.898630714416503906e+01,0.000000000000000000e+00
1.974273872375488281e+01,0.000000000000000000e+00
2.049917030334472656e+01,0.000000000000000000e+00
2.125560188293457031e+01,0.000000000000000000e+00
2.201203346252441406e+01,0.000000000000000000e+00
2.276846504211425781e+01,0.000000000000000000e+00
2.352489662170410156e+01,0.000000000000000000e+00
2.428132820129394531e+01,0.000000000000000000e+00
2.503775978088378906e+01,0.000000000000000000e+00
2.579419136047363281e+01,0.000000000000000000e+00
2.655062294006347656e+01,0.000000000000000000e+00
2.730705261230468750e+01,0.000000000000000000e+00
2.806348419189453125e+01,0.000000000000000000e+00
2.881991577148437500e+01,0.000000000000000000e+00
2.957634735107421875e+01,0.000000000000000000e+00
3.033277893066406250e+01,0.000000000000000000e+00
3.108921051025390625e+01,0.000000000000000000e+00
3.184564208984375000e+01,0.000000000000000000e+00
3.260207366943359375e+01,0.000000000000000000e+00
3.335850524902343750e+01,0.000000000000000000e+00
3.411493682861328125e+01,0.000000000000000000e+00
3.487136840820312500e+01,0.000000000000000000e+00
3.562779998779296875e+01,0.000000000000000000e+00
3.638423156738281250e+01,0.000000000000000000e+00
3.714066314697265625e+01,0.000000000000000000e+00
3.789709472656250000e+01,0.000000000000000000e+00
3.865352630615234375e+01,0.000000000000000000e+00
3.940995788574218750e+01,0.000000000000000000e+00
4.016638946533203125e+01,0.000000000000000000e+00
4.092282104492187500e+01,0.000000000000000000e+00
4.167925262451171875e+01,0.000000000000000000e+00
4.243568420410156250e+01,0.000000000000000000e+00
4.319211578369140625e+01,0.000000000000000000e+00
4.394854736328125000e+01,0.000000000000000000e+00
4.470497894287109375e+01,0.000000000000000000e+00
4.546141052246093750e+01,0.000000000000000000e+00
4.621784210205078125e+01,0.000000000000000000e+00
4.697427368164062500e+01,0.000000000000000000e+00
4.773070526123046875e+01,0.000000000000000000e+00
4.848713684082031250e+01,0.000000000000000000e+00
4.924356842041015625e+01,0.000000000000000000e+00
5.000000000000000000e+01,4.273100000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00


==> data_m/data_poisson_out_4point_.txt <==
0.000000000000000000e+00, 0.000000000000000000e+00
3.727139949798583984e+00,3.645000000000000000e+03
4.511425495147705078e+00,8.046000000000000000e+03
5.295711517333984375e+00,3.308000000000000000e+03
6.079997062683105469e+00,8.820000000000000000e+02
6.864283084869384766e+00,1.530000000000000000e+02
7.648568630218505859e+00,0.000000000000000000e+00
8.432854652404785156e+00,0.000000000000000000e+00
9.217140197753906250e+00,0.000000000000000000e+00
1.000142574310302734e+01,0.000000000000000000e+00
1.078571224212646484e+01,0.000000000000000000e+00
1.156999778747558594e+01,0.000000000000000000e+00
1.235428333282470703e+01,0.000000000000000000e+00
1.313856887817382812e+01,0.000000000000000000e+00
1.392285442352294922e+01,0.000000000000000000e+00
1.470714092254638672e+01,0.000000000000000000e+00
1.549142646789550781e+01,0.000000000000000000e+00
1.627571296691894531e+01,0.000000000000000000e+00
1.705999755859375000e+01,0.000000000000000000e+00
1.784428405761718750e+01,0.000000000000000000e+00
1.862856864929199219e+01,0.000000000000000000e+00
1.941285514831542969e+01,0.000000000000000000e+00
2.019714164733886719e+01,0.000000000000000000e+00
2.098142623901367188e+01,0.000000000000000000e+00
2.176571273803710938e+01,0.000000000000000000e+00
2.254999732971191406e+01,0.000000000000000000e+00
2.333428382873535156e+01,0.000000000000000000e+00
2.411857032775878906e+01,0.000000000000000000e+00
2.490285491943359375e+01,0.000000000000000000e+00
2.568714141845703125e+01,0.000000000000000000e+00
2.647142791748046875e+01,0.000000000000000000e+00
2.725571250915527344e+01,0.000000000000000000e+00
2.803999900817871094e+01,0.000000000000000000e+00
2.882428359985351562e+01,0.000000000000000000e+00
2.960857009887695312e+01,0.000000000000000000e+00
3.039285659790039062e+01,0.000000000000000000e+00
3.117714118957519531e+01,0.000000000000000000e+00
3.196142768859863281e+01,0.000000000000000000e+00
3.274571228027343750e+01,0.000000000000000000e+00
3.352999877929687500e+01,0.000000000000000000e+00
3.431428527832031250e+01,0.000000000000000000e+00
3.509857177734375000e+01,0.000000000000000000e+00
3.588285446166992188e+01,0.000000000000000000e+00
3.666714096069335938e+01,0.000000000000000000e+00
3.745142745971679688e+01,0.000000000000000000e+00
3.823571395874023438e+01,0.000000000000000000e+00
3.902000045776367188e+01,0.000000000000000000e+00
3.980428695678710938e+01,0.000000000000000000e+00
4.058856964111328125e+01,0.000000000000000000e+00
4.137285614013671875e+01,0.000000000000000000e+00
4.215714263916015625e+01,0.000000000000000000e+00
4.294142913818359375e+01,0.000000000000000000e+00
4.372571563720703125e+01,0.000000000000000000e+00
4.450999832153320312e+01,0.000000000000000000e+00
4.529428482055664062e+01,0.000000000000000000e+00
4.607857131958007812e+01,0.000000000000000000e+00
4.686285781860351562e+01,0.000000000000000000e+00
4.764714431762695312e+01,0.000000000000000000e+00
4.843142700195312500e+01,0.000000000000000000e+00
4.921571350097656250e+01,0.000000000000000000e+00
5.000000000000000000e+01,4.796600000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00


==> data_m/init-poisson-2p.txt <==
5.020000000000000018e-01,3.207800000000000000e+04
1.004000000000000004e+00,0.000000000000000000e+00
1.506000000000000005e+00,0.000000000000000000e+00
2.008000000000000007e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
3.012000000000000011e+00,0.000000000000000000e+00
3.514000000000000234e+00,0.000000000000000000e+00
4.016000000000000014e+00,0.000000000000000000e+00
4.517999999999999794e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.522000000000000242e+00,0.000000000000000000e+00
6.024000000000000021e+00,0.000000000000000000e+00
6.525999999999999801e+00,0.000000000000000000e+00
7.028000000000000469e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
8.032000000000000028e+00,0.000000000000000000e+00
8.534000000000000696e+00,0.000000000000000000e+00
9.035999999999999588e+00,0.000000000000000000e+00
9.538000000000000256e+00,0.000000000000000000e+00
1.003999999999999915e+01,0.000000000000000000e+00
1.054199999999999982e+01,0.000000000000000000e+00
1.104400000000000048e+01,0.000000000000000000e+00
1.154599999999999937e+01,0.000000000000000000e+00
1.204800000000000004e+01,0.000000000000000000e+00
1.255000000000000071e+01,0.000000000000000000e+00
1.305199999999999960e+01,0.000000000000000000e+00
1.355400000000000027e+01,0.000000000000000000e+00
1.405600000000000094e+01,0.000000000000000000e+00
1.455799999999999983e+01,0.000000000000000000e+00
1.506000000000000050e+01,0.000000000000000000e+00
1.556199999999999939e+01,0.000000000000000000e+00
1.606400000000000006e+01,0.000000000000000000e+00
1.656599999999999895e+01,0.000000000000000000e+00
1.706800000000000139e+01,0.000000000000000000e+00
1.757000000000000028e+01,0.000000000000000000e+00
1.807199999999999918e+01,0.000000000000000000e+00
1.857400000000000162e+01,0.000000000000000000e+00
1.907600000000000051e+01,0.000000000000000000e+00
1.957799999999999940e+01,0.000000000000000000e+00
2.007999999999999829e+01,0.000000000000000000e+00
2.058200000000000074e+01,0.000000000000000000e+00
2.108399999999999963e+01,0.000000000000000000e+00
2.158599999999999852e+01,0.000000000000000000e+00
2.208800000000000097e+01,0.000000000000000000e+00
2.258999999999999986e+01,0.000000000000000000e+00
2.309199999999999875e+01,0.000000000000000000e+00
2.359400000000000119e+01,0.000000000000000000e+00
2.409600000000000009e+01,0.000000000000000000e+00
2.459799999999999898e+01,0.000000000000000000e+00
2.510000000000000142e+01,0.000000000000000000e+00
2.560200000000000031e+01,0.000000000000000000e+00
2.610399999999999920e+01,0.000000000000000000e+00
2.660600000000000165e+01,0.000000000000000000e+00
2.710800000000000054e+01,0.000000000000000000e+00
2.760999999999999943e+01,0.000000000000000000e+00
2.811200000000000188e+01,0.000000000000000000e+00
2.861400000000000077e+01,0.000000000000000000e+00
2.911599999999999966e+01,0.000000000000000000e+00
2.961799999999999855e+01,0.000000000000000000e+00
3.012000000000000099e+01,0.000000000000000000e+00
3.062199999999999989e+01,0.000000000000000000e+00
3.112399999999999878e+01,0.000000000000000000e+00
3.162600000000000122e+01,0.000000000000000000e+00
3.212800000000000011e+01,0.000000000000000000e+00
3.263000000000000256e+01,0.000000000000000000e+00
3.313199999999999790e+01,0.000000000000000000e+00
3.363400000000000034e+01,0.000000000000000000e+00
3.413600000000000279e+01,0.000000000000000000e+00
3.463799999999999812e+01,0.000000000000000000e+00
3.514000000000000057e+01,0.000000000000000000e+00
3.564200000000000301e+01,0.000000000000000000e+00
3.614399999999999835e+01,0.000000000000000000e+00
3.664600000000000080e+01,0.000000000000000000e+00
3.714800000000000324e+01,0.000000000000000000e+00
3.764999999999999858e+01,0.000000000000000000e+00
3.815200000000000102e+01,0.000000000000000000e+00
3.865400000000000347e+01,0.000000000000000000e+00
3.915599999999999881e+01,0.000000000000000000e+00
3.965800000000000125e+01,0.000000000000000000e+00
4.015999999999999659e+01,0.000000000000000000e+00
4.066199999999999903e+01,0.000000000000000000e+00
4.116400000000000148e+01,0.000000000000000000e+00
4.166599999999999682e+01,0.000000000000000000e+00
4.216799999999999926e+01,0.000000000000000000e+00
4.267000000000000171e+01,0.000000000000000000e+00
4.317199999999999704e+01,0.000000000000000000e+00
4.367399999999999949e+01,0.000000000000000000e+00
4.417600000000000193e+01,0.000000000000000000e+00
4.467799999999999727e+01,0.000000000000000000e+00
4.517999999999999972e+01,0.000000000000000000e+00
4.568200000000000216e+01,0.000000000000000000e+00
4.618399999999999750e+01,0.000000000000000000e+00
4.668599999999999994e+01,0.000000000000000000e+00
4.718800000000000239e+01,0.000000000000000000e+00
4.768999999999999773e+01,0.000000000000000000e+00
4.819200000000000017e+01,0.000000000000000000e+00
4.869400000000000261e+01,0.000000000000000000e+00
4.919599999999999795e+01,0.000000000000000000e+00
4.969800000000000040e+01,0.000000000000000000e+00
5.020000000000000284e+01,3.192200000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/init-poisson-2p__1_.txt <==
5.000000000000000000e-01,3.206500000000000000e+04
1.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
8.500000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
9.500000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.050000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.150000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.250000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.350000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.450000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.550000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.650000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.750000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.850000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
1.950000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.050000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.150000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.250000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00
2.350000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,0.000000000000000000e+00
2.450000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.550000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,0.000000000000000000e+00
2.650000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00
2.750000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00
2.850000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00
2.950000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.050000000000000000e+01,0.000000000000000000e+00
3.100000000000000000e+01,0.000000000000000000e+00
3.150000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+01,0.000000000000000000e+00
3.250000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+01,0.000000000000000000e+00
3.350000000000000000e+01,0.000000000000000000e+00
3.400000000000000000e+01,0.000000000000000000e+00
3.450000000000000000e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
3.550000000000000000e+01,0.000000000000000000e+00
3.600000000000000000e+01,0.000000000000000000e+00
3.650000000000000000e+01,0.000000000000000000e+00
3.700000000000000000e+01,0.000000000000000000e+00
3.750000000000000000e+01,0.000000000000000000e+00
3.800000000000000000e+01,0.000000000000000000e+00
3.850000000000000000e+01,0.000000000000000000e+00
3.900000000000000000e+01,0.000000000000000000e+00
3.950000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+01,0.000000000000000000e+00
4.050000000000000000e+01,0.000000000000000000e+00
4.100000000000000000e+01,0.000000000000000000e+00
4.150000000000000000e+01,0.000000000000000000e+00
4.200000000000000000e+01,0.000000000000000000e+00
4.250000000000000000e+01,0.000000000000000000e+00
4.300000000000000000e+01,0.000000000000000000e+00
4.350000000000000000e+01,0.000000000000000000e+00
4.400000000000000000e+01,0.000000000000000000e+00
4.450000000000000000e+01,0.000000000000000000e+00
4.500000000000000000e+01,0.000000000000000000e+00
4.550000000000000000e+01,0.000000000000000000e+00
4.600000000000000000e+01,0.000000000000000000e+00
4.650000000000000000e+01,0.000000000000000000e+00
4.700000000000000000e+01,0.000000000000000000e+00
4.750000000000000000e+01,0.000000000000000000e+00
4.800000000000000000e+01,0.000000000000000000e+00
4.850000000000000000e+01,0.000000000000000000e+00
4.900000000000000000e+01,0.000000000000000000e+00
4.950000000000000000e+01,0.000000000000000000e+00
5.000000000000000000e+01,3.193500000000000000e+04


==> data_m/init-poisson-3p.txt <==
5.020000000000000018e-01,2.137800000000000000e+04
1.004000000000000004e+00,0.000000000000000000e+00
1.506000000000000005e+00,0.000000000000000000e+00
2.008000000000000007e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
3.012000000000000011e+00,0.000000000000000000e+00
3.514000000000000234e+00,0.000000000000000000e+00
4.016000000000000014e+00,0.000000000000000000e+00
4.517999999999999794e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.522000000000000242e+00,0.000000000000000000e+00
6.024000000000000021e+00,0.000000000000000000e+00
6.525999999999999801e+00,0.000000000000000000e+00
7.028000000000000469e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
8.032000000000000028e+00,0.000000000000000000e+00
8.534000000000000696e+00,0.000000000000000000e+00
9.035999999999999588e+00,0.000000000000000000e+00
9.538000000000000256e+00,0.000000000000000000e+00
1.003999999999999915e+01,0.000000000000000000e+00
1.054199999999999982e+01,0.000000000000000000e+00
1.104400000000000048e+01,0.000000000000000000e+00
1.154599999999999937e+01,0.000000000000000000e+00
1.204800000000000004e+01,0.000000000000000000e+00
1.255000000000000071e+01,0.000000000000000000e+00
1.305199999999999960e+01,0.000000000000000000e+00
1.355400000000000027e+01,0.000000000000000000e+00
1.405600000000000094e+01,0.000000000000000000e+00
1.455799999999999983e+01,0.000000000000000000e+00
1.506000000000000050e+01,0.000000000000000000e+00
1.556199999999999939e+01,0.000000000000000000e+00
1.606400000000000006e+01,0.000000000000000000e+00
1.656599999999999895e+01,0.000000000000000000e+00
1.706800000000000139e+01,0.000000000000000000e+00
1.757000000000000028e+01,0.000000000000000000e+00
1.807199999999999918e+01,0.000000000000000000e+00
1.857400000000000162e+01,0.000000000000000000e+00
1.907600000000000051e+01,0.000000000000000000e+00
1.957799999999999940e+01,0.000000000000000000e+00
2.007999999999999829e+01,0.000000000000000000e+00
2.058200000000000074e+01,0.000000000000000000e+00
2.108399999999999963e+01,0.000000000000000000e+00
2.158599999999999852e+01,0.000000000000000000e+00
2.208800000000000097e+01,0.000000000000000000e+00
2.258999999999999986e+01,0.000000000000000000e+00
2.309199999999999875e+01,0.000000000000000000e+00
2.359400000000000119e+01,0.000000000000000000e+00
2.409600000000000009e+01,0.000000000000000000e+00
2.459799999999999898e+01,0.000000000000000000e+00
2.510000000000000142e+01,0.000000000000000000e+00
2.560200000000000031e+01,2.125100000000000000e+04
2.610399999999999920e+01,0.000000000000000000e+00
2.660600000000000165e+01,0.000000000000000000e+00
2.710800000000000054e+01,0.000000000000000000e+00
2.760999999999999943e+01,0.000000000000000000e+00
2.811200000000000188e+01,0.000000000000000000e+00
2.861400000000000077e+01,0.000000000000000000e+00
2.911599999999999966e+01,0.000000000000000000e+00
2.961799999999999855e+01,0.000000000000000000e+00
3.012000000000000099e+01,0.000000000000000000e+00
3.062199999999999989e+01,0.000000000000000000e+00
3.112399999999999878e+01,0.000000000000000000e+00
3.162600000000000122e+01,0.000000000000000000e+00
3.212800000000000011e+01,0.000000000000000000e+00
3.263000000000000256e+01,0.000000000000000000e+00
3.313199999999999790e+01,0.000000000000000000e+00
3.363400000000000034e+01,0.000000000000000000e+00
3.413600000000000279e+01,0.000000000000000000e+00
3.463799999999999812e+01,0.000000000000000000e+00
3.514000000000000057e+01,0.000000000000000000e+00
3.564200000000000301e+01,0.000000000000000000e+00
3.614399999999999835e+01,0.000000000000000000e+00
3.664600000000000080e+01,0.000000000000000000e+00
3.714800000000000324e+01,0.000000000000000000e+00
3.764999999999999858e+01,0.000000000000000000e+00
3.815200000000000102e+01,0.000000000000000000e+00
3.865400000000000347e+01,0.000000000000000000e+00
3.915599999999999881e+01,0.000000000000000000e+00
3.965800000000000125e+01,0.000000000000000000e+00
4.015999999999999659e+01,0.000000000000000000e+00
4.066199999999999903e+01,0.000000000000000000e+00
4.116400000000000148e+01,0.000000000000000000e+00
4.166599999999999682e+01,0.000000000000000000e+00
4.216799999999999926e+01,0.000000000000000000e+00
4.267000000000000171e+01,0.000000000000000000e+00
4.317199999999999704e+01,0.000000000000000000e+00
4.367399999999999949e+01,0.000000000000000000e+00
4.417600000000000193e+01,0.000000000000000000e+00
4.467799999999999727e+01,0.000000000000000000e+00
4.517999999999999972e+01,0.000000000000000000e+00
4.568200000000000216e+01,0.000000000000000000e+00
4.618399999999999750e+01,0.000000000000000000e+00
4.668599999999999994e+01,0.000000000000000000e+00
4.718800000000000239e+01,0.000000000000000000e+00
4.768999999999999773e+01,0.000000000000000000e+00
4.819200000000000017e+01,0.000000000000000000e+00
4.869400000000000261e+01,0.000000000000000000e+00
4.919599999999999795e+01,0.000000000000000000e+00
4.969800000000000040e+01,0.000000000000000000e+00
5.020000000000000284e+01,2.137100000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/init-poisson-4p.txt <==
5.040000000000000036e-01,1.603700000000000000e+04
1.008000000000000007e+00,0.000000000000000000e+00
1.512000000000000011e+00,0.000000000000000000e+00
2.016000000000000014e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
3.024000000000000021e+00,0.000000000000000000e+00
3.528000000000000025e+00,0.000000000000000000e+00
4.032000000000000028e+00,0.000000000000000000e+00
4.535999999999999588e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.544000000000000483e+00,0.000000000000000000e+00
6.048000000000000043e+00,0.000000000000000000e+00
6.551999999999999602e+00,0.000000000000000000e+00
7.056000000000000050e+00,0.000000000000000000e+00
7.560000000000000497e+00,0.000000000000000000e+00
8.064000000000000057e+00,0.000000000000000000e+00
8.567999999999999616e+00,0.000000000000000000e+00
9.071999999999999176e+00,0.000000000000000000e+00
9.576000000000000512e+00,0.000000000000000000e+00
1.008000000000000007e+01,0.000000000000000000e+00
1.058399999999999963e+01,0.000000000000000000e+00
1.108800000000000097e+01,0.000000000000000000e+00
1.159200000000000053e+01,0.000000000000000000e+00
1.209600000000000009e+01,0.000000000000000000e+00
1.259999999999999964e+01,0.000000000000000000e+00
1.310399999999999920e+01,0.000000000000000000e+00
1.360800000000000054e+01,0.000000000000000000e+00
1.411200000000000010e+01,0.000000000000000000e+00
1.461599999999999966e+01,0.000000000000000000e+00
1.512000000000000099e+01,0.000000000000000000e+00
1.562400000000000055e+01,0.000000000000000000e+00
1.612800000000000011e+01,0.000000000000000000e+00
1.663200000000000145e+01,0.000000000000000000e+00
1.713599999999999923e+01,1.588700000000000000e+04
1.764000000000000057e+01,0.000000000000000000e+00
1.814399999999999835e+01,0.000000000000000000e+00
1.864799999999999969e+01,0.000000000000000000e+00
1.915200000000000102e+01,0.000000000000000000e+00
1.965599999999999881e+01,0.000000000000000000e+00
2.016000000000000014e+01,0.000000000000000000e+00
2.066400000000000148e+01,0.000000000000000000e+00
2.116799999999999926e+01,0.000000000000000000e+00
2.167200000000000060e+01,0.000000000000000000e+00
2.217600000000000193e+01,0.000000000000000000e+00
2.267999999999999972e+01,0.000000000000000000e+00
2.318400000000000105e+01,0.000000000000000000e+00
2.368799999999999883e+01,0.000000000000000000e+00
2.419200000000000017e+01,0.000000000000000000e+00
2.469600000000000151e+01,0.000000000000000000e+00
2.519999999999999929e+01,0.000000000000000000e+00
2.570400000000000063e+01,0.000000000000000000e+00
2.620799999999999841e+01,0.000000000000000000e+00
2.671199999999999974e+01,0.000000000000000000e+00
2.721600000000000108e+01,0.000000000000000000e+00
2.771999999999999886e+01,0.000000000000000000e+00
2.822400000000000020e+01,0.000000000000000000e+00
2.872800000000000153e+01,0.000000000000000000e+00
2.923199999999999932e+01,0.000000000000000000e+00
2.973600000000000065e+01,0.000000000000000000e+00
3.024000000000000199e+01,0.000000000000000000e+00
3.074399999999999977e+01,0.000000000000000000e+00
3.124800000000000111e+01,0.000000000000000000e+00
3.175199999999999889e+01,0.000000000000000000e+00
3.225600000000000023e+01,0.000000000000000000e+00
3.275999999999999801e+01,0.000000000000000000e+00
3.326400000000000290e+01,0.000000000000000000e+00
3.376800000000000068e+01,1.593200000000000000e+04
3.427199999999999847e+01,0.000000000000000000e+00
3.477600000000000335e+01,0.000000000000000000e+00
3.528000000000000114e+01,0.000000000000000000e+00
3.578399999999999892e+01,0.000000000000000000e+00
3.628799999999999670e+01,0.000000000000000000e+00
3.679200000000000159e+01,0.000000000000000000e+00
3.729599999999999937e+01,0.000000000000000000e+00
3.779999999999999716e+01,0.000000000000000000e+00
3.830400000000000205e+01,0.000000000000000000e+00
3.880799999999999983e+01,0.000000000000000000e+00
3.931199999999999761e+01,0.000000000000000000e+00
3.981600000000000250e+01,0.000000000000000000e+00
4.032000000000000028e+01,0.000000000000000000e+00
4.082399999999999807e+01,0.000000000000000000e+00
4.132800000000000296e+01,0.000000000000000000e+00
4.183200000000000074e+01,0.000000000000000000e+00
4.233599999999999852e+01,0.000000000000000000e+00
4.284000000000000341e+01,0.000000000000000000e+00
4.334400000000000119e+01,0.000000000000000000e+00
4.384799999999999898e+01,0.000000000000000000e+00
4.435200000000000387e+01,0.000000000000000000e+00
4.485600000000000165e+01,0.000000000000000000e+00
4.535999999999999943e+01,0.000000000000000000e+00
4.586399999999999721e+01,0.000000000000000000e+00
4.636800000000000210e+01,0.000000000000000000e+00
4.687199999999999989e+01,0.000000000000000000e+00
4.737599999999999767e+01,0.000000000000000000e+00
4.788000000000000256e+01,0.000000000000000000e+00
4.838400000000000034e+01,0.000000000000000000e+00
4.888799999999999812e+01,0.000000000000000000e+00
4.939200000000000301e+01,0.000000000000000000e+00
4.989600000000000080e+01,0.000000000000000000e+00
5.040000000000000568e+01,1.614400000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00

==> data_m/init-poisson-5p.txt <==
5.040000000000000036e-01,1.269400000000000000e+04
1.008000000000000007e+00,0.000000000000000000e+00
1.512000000000000011e+00,0.000000000000000000e+00
2.016000000000000014e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
3.024000000000000021e+00,0.000000000000000000e+00
3.528000000000000025e+00,0.000000000000000000e+00
4.032000000000000028e+00,0.000000000000000000e+00
4.535999999999999588e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.544000000000000483e+00,0.000000000000000000e+00
6.048000000000000043e+00,0.000000000000000000e+00
6.551999999999999602e+00,0.000000000000000000e+00
7.056000000000000050e+00,0.000000000000000000e+00
7.560000000000000497e+00,0.000000000000000000e+00
8.064000000000000057e+00,0.000000000000000000e+00
8.567999999999999616e+00,0.000000000000000000e+00
9.071999999999999176e+00,0.000000000000000000e+00
9.576000000000000512e+00,0.000000000000000000e+00
1.008000000000000007e+01,0.000000000000000000e+00
1.058399999999999963e+01,0.000000000000000000e+00
1.108800000000000097e+01,0.000000000000000000e+00
1.159200000000000053e+01,0.000000000000000000e+00
1.209600000000000009e+01,0.000000000000000000e+00
1.259999999999999964e+01,0.000000000000000000e+00
1.310399999999999920e+01,1.282200000000000000e+04
1.360800000000000054e+01,0.000000000000000000e+00
1.411200000000000010e+01,0.000000000000000000e+00
1.461599999999999966e+01,0.000000000000000000e+00
1.512000000000000099e+01,0.000000000000000000e+00
1.562400000000000055e+01,0.000000000000000000e+00
1.612800000000000011e+01,0.000000000000000000e+00
1.663200000000000145e+01,0.000000000000000000e+00
1.713599999999999923e+01,0.000000000000000000e+00
1.764000000000000057e+01,0.000000000000000000e+00
1.814399999999999835e+01,0.000000000000000000e+00
1.864799999999999969e+01,0.000000000000000000e+00
1.915200000000000102e+01,0.000000000000000000e+00
1.965599999999999881e+01,0.000000000000000000e+00
2.016000000000000014e+01,0.000000000000000000e+00
2.066400000000000148e+01,0.000000000000000000e+00
2.116799999999999926e+01,0.000000000000000000e+00
2.167200000000000060e+01,0.000000000000000000e+00
2.217600000000000193e+01,0.000000000000000000e+00
2.267999999999999972e+01,0.000000000000000000e+00
2.318400000000000105e+01,0.000000000000000000e+00
2.368799999999999883e+01,0.000000000000000000e+00
2.419200000000000017e+01,0.000000000000000000e+00
2.469600000000000151e+01,0.000000000000000000e+00
2.519999999999999929e+01,0.000000000000000000e+00
2.570400000000000063e+01,1.284200000000000000e+04
2.620799999999999841e+01,0.000000000000000000e+00
2.671199999999999974e+01,0.000000000000000000e+00
2.721600000000000108e+01,0.000000000000000000e+00
2.771999999999999886e+01,0.000000000000000000e+00
2.822400000000000020e+01,0.000000000000000000e+00
2.872800000000000153e+01,0.000000000000000000e+00
2.923199999999999932e+01,0.000000000000000000e+00
2.973600000000000065e+01,0.000000000000000000e+00
3.024000000000000199e+01,0.000000000000000000e+00
3.074399999999999977e+01,0.000000000000000000e+00
3.124800000000000111e+01,0.000000000000000000e+00
3.175199999999999889e+01,0.000000000000000000e+00
3.225600000000000023e+01,0.000000000000000000e+00
3.275999999999999801e+01,0.000000000000000000e+00
3.326400000000000290e+01,0.000000000000000000e+00
3.376800000000000068e+01,0.000000000000000000e+00
3.427199999999999847e+01,0.000000000000000000e+00
3.477600000000000335e+01,0.000000000000000000e+00
3.528000000000000114e+01,0.000000000000000000e+00
3.578399999999999892e+01,0.000000000000000000e+00
3.628799999999999670e+01,0.000000000000000000e+00
3.679200000000000159e+01,0.000000000000000000e+00
3.729599999999999937e+01,0.000000000000000000e+00
3.779999999999999716e+01,0.000000000000000000e+00
3.830400000000000205e+01,1.276900000000000000e+04
3.880799999999999983e+01,0.000000000000000000e+00
3.931199999999999761e+01,0.000000000000000000e+00
3.981600000000000250e+01,0.000000000000000000e+00
4.032000000000000028e+01,0.000000000000000000e+00
4.082399999999999807e+01,0.000000000000000000e+00
4.132800000000000296e+01,0.000000000000000000e+00
4.183200000000000074e+01,0.000000000000000000e+00
4.233599999999999852e+01,0.000000000000000000e+00
4.284000000000000341e+01,0.000000000000000000e+00
4.334400000000000119e+01,0.000000000000000000e+00
4.384799999999999898e+01,0.000000000000000000e+00
4.435200000000000387e+01,0.000000000000000000e+00
4.485600000000000165e+01,0.000000000000000000e+00
4.535999999999999943e+01,0.000000000000000000e+00
4.586399999999999721e+01,0.000000000000000000e+00
4.636800000000000210e+01,0.000000000000000000e+00
4.687199999999999989e+01,0.000000000000000000e+00
4.737599999999999767e+01,0.000000000000000000e+00
4.788000000000000256e+01,0.000000000000000000e+00
4.838400000000000034e+01,0.000000000000000000e+00
4.888799999999999812e+01,0.000000000000000000e+00
4.939200000000000301e+01,0.000000000000000000e+00
4.989600000000000080e+01,0.000000000000000000e+00
5.039999999999999858e+01,1.287300000000000000e+04
5.083000000000000000e+01,0.000000000000000000e+00
5.166000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00


==> data_mac_1.txt <==
-4.366124343872070312e+01,8.455806948264546919e-04
-4.058643722534179688e+01,1.723685862523292563e-03
-3.751162719726562500e+01,2.016384733816930369e-03
-3.443681716918945312e+01,3.219711107223808058e-03
-3.136200904846191406e+01,3.675026068724663621e-03
-2.828719902038574219e+01,6.016631867034389312e-03
-2.521239089965820312e+01,7.805365101716099825e-03
-2.213758087158203125e+01,9.138775971008990251e-03
-1.906277275085449219e+01,1.021201934141189802e-02
-1.598796367645263672e+01,1.339920593541719766e-02
-1.291315460205078125e+01,1.369190703594815733e-02
-9.838345527648925781e+00,1.551315832814078449e-02
-6.763535976409912109e+00,1.733440693213745068e-02
-3.688727140426635742e+00,1.811494729303651102e-02
-6.139181256294250488e-01,1.860278105596756618e-02
2.460891008377075195e+00,1.931827263504324113e-02
5.535699844360351562e+00,1.944836352106972185e-02
8.610508918762207031e+00,1.899304919000883995e-02
1.168531799316406250e+01,1.873287043398132526e-02
1.476012706756591797e+01,1.834260229994004454e-02
1.783493614196777344e+01,1.574081473966486289e-02
2.090974426269531250e+01,1.580586433097510429e-02
2.398455429077148438e+01,1.346424644839047148e-02
2.705936241149902344e+01,9.951840504688029207e-03
3.013417243957519531e+01,9.073731302176186661e-03
3.320898056030273438e+01,6.016635599239494175e-03
3.628379058837890625e+01,5.366185178706346474e-03
3.935860061645507812e+01,3.837635461135447800e-03
4.243340682983398438e+01,2.829446604519367508e-03
4.550821685791015625e+01,2.146474071482538850e-03
4.858302688598632812e+01,1.430982714321692422e-03
5.165783691406250000e+01,1.170804038990475677e-03
5.473264312744140625e+01,9.431488681731224665e-04
5.780745315551757812e+01,4.878350162460315864e-04
6.088226318359375000e+01,3.252233441640209853e-04
6.395707321166992188e+01,1.951340064984126129e-04
6.703188323974609375e+01,1.626116720820104927e-04
7.010668945312500000e+01,1.300894990583617008e-04


==> data_mac_2.txt <==
-1.063389587402343750e+02,0.000000000000000000e+00
-1.005779647827148438e+02,0.000000000000000000e+00
-9.481697082519531250e+01,0.000000000000000000e+00
-8.905596923828125000e+01,0.000000000000000000e+00
-8.329497528076171875e+01,0.000000000000000000e+00
-7.753398132324218750e+01,0.000000000000000000e+00
-7.177298736572265625e+01,0.000000000000000000e+00
-6.601199340820312500e+01,0.000000000000000000e+00
-6.025099563598632812e+01,0.000000000000000000e+00
-5.449000167846679688e+01,0.000000000000000000e+00
-4.872900390625000000e+01,0.000000000000000000e+00
-4.296800994873046875e+01,0.000000000000000000e+00
-3.720701599121093750e+01,0.000000000000000000e+00
-3.144602012634277344e+01,0.000000000000000000e+00
-2.568502426147460938e+01,0.000000000000000000e+00
-1.992403030395507812e+01,0.000000000000000000e+00
-1.416303443908691406e+01,0.000000000000000000e+00
-8.402039527893066406e+00,0.000000000000000000e+00
-2.641043901443481445e+00,0.000000000000000000e+00
3.119951248168945312e+00,0.000000000000000000e+00
8.880946159362792969e+00,1.735811288527541185e-01
1.464194202423095703e+01,0.000000000000000000e+00
2.040293693542480469e+01,0.000000000000000000e+00
2.616393280029296875e+01,0.000000000000000000e+00
3.192492675781250000e+01,0.000000000000000000e+00
3.768592071533203125e+01,0.000000000000000000e+00
4.344691848754882812e+01,0.000000000000000000e+00
4.920791244506835938e+01,0.000000000000000000e+00
5.496890640258789062e+01,0.000000000000000000e+00
6.072990417480468750e+01,0.000000000000000000e+00
6.649089813232421875e+01,0.000000000000000000e+00
7.225189208984375000e+01,0.000000000000000000e+00
7.801288604736328125e+01,0.000000000000000000e+00
8.377388763427734375e+01,0.000000000000000000e+00
8.953488159179687500e+01,0.000000000000000000e+00
9.529587554931640625e+01,0.000000000000000000e+00
1.010568695068359375e+02,0.000000000000000000e+00

